Stabilisation of falling liquid films with restricted observations

We propose a method to stabilise a solution to equations describing the interface of thin liquid films falling under gravity with a finite number of actuators and restricted observations. As for many complex systems, full observation of the system state is challenging in physical settings, so methods able to take this into account are important. The Navier-Stokes equations modelling the flow are a complex, highly nonlinear set of PDEs, so standard control theoretical results are not applicable. Instead, we chain together a hierarchy of increasingly idealised approximations, developing a control strategy for the simplified model which is shown to be successfully applied to simulations of the full system.

==> data_dof-failure.dat <==
R M P
3.359818 3.0 2.0
4.281332 3.0 2.0
4.281332 3.0 4.0
4.281332 3.0 5.0
5.455595 3.0 2.0
5.455595 3.0 4.0
5.455595 3.0 5.0
6.951928 3.0 2.0
6.951928 3.0 4.0
6.951928 3.0 5.0
8.858668 3.0 2.0
8.858668 3.0 4.0
8.858668 3.0 5.0
11.288379 3.0 2.0
11.288379 3.0 4.0
11.288379 3.0 5.0
14.384499 3.0 2.0
14.384499 3.0 3.0
14.384499 3.0 4.0
14.384499 3.0 5.0
18.329807 3.0 2.0
18.329807 3.0 3.0
18.329807 3.0 4.0
18.329807 3.0 5.0
23.357215 3.0 2.0
23.357215 3.0 3.0
23.357215 3.0 4.0
23.357215 3.0 5.0
29.763514 3.0 2.0
29.763514 3.0 3.0
29.763514 3.0 4.0
29.763514 3.0 5.0
37.926902 3.0 2.0
37.926902 3.0 3.0
37.926902 3.0 4.0
37.926902 3.0 5.0
48.329302 3.0 2.0
48.329302 3.0 3.0
48.329302 3.0 4.0
48.329302 3.0 5.0
61.584821 3.0 2.0
61.584821 3.0 3.0
61.584821 3.0 4.0
61.584821 3.0 5.0
78.475997 3.0 2.0
78.475997 3.0 3.0
78.475997 3.0 4.0
78.475997 3.0 5.0
100.0 3.0 2.0
100.0 3.0 3.0
100.0 3.0 4.0
100.0 3.0 5.0
14.384499 5.0 4.0
14.384499 5.0 5.0
14.384499 5.0 6.0
14.384499 5.0 7.0
18.329807 5.0 4.0
18.329807 5.0 5.0
18.329807 5.0 6.0
18.329807 5.0 7.0
23.357215 5.0 4.0
23.357215 5.0 5.0
23.357215 5.0 6.0
23.357215 5.0 7.0
29.763514 5.0 4.0
29.763514 5.0 5.0
29.763514 5.0 6.0
29.763514 5.0 7.0
37.926902 5.0 4.0
37.926902 5.0 5.0
37.926902 5.0 6.0
37.926902 5.0 7.0
48.329302 5.0 4.0
48.329302 5.0 5.0
48.329302 5.0 6.0
48.329302 5.0 7.0
61.584821 5.0 4.0
61.584821 5.0 5.0
61.584821 5.0 6.0
61.584821 5.0 7.0
78.475997 5.0 4.0
78.475997 5.0 5.0
78.475997 5.0 6.0
78.475997 5.0 7.0
100.0 5.0 4.0
100.0 5.0 5.0
100.0 5.0 6.0
100.0 5.0 7.0
14.384499 7.0 6.0
14.384499 7.0 7.0
14.384499 7.0 8.0
14.384499 7.0 9.0
18.329807 7.0 6.0
18.329807 7.0 7.0
18.329807 7.0 8.0
18.329807 7.0 9.0
23.357215 7.0 6.0
23.357215 7.0 7.0
23.357215 7.0 8.0
23.357215 7.0 9.0
29.763514 7.0 6.0
29.763514 7.0 7.0
29.763514 7.0 8.0
29.763514 7.0 9.0
37.926902 7.0 6.0
37.926902 7.0 7.0
37.926902 7.0 8.0
37.926902 7.0 9.0
48.329302 7.0 6.0
48.329302 7.0 7.0
48.329302 7.0 8.0
48.329302 7.0 9.0
61.584821 7.0 6.0
61.584821 7.0 7.0
61.584821 7.0 8.0
61.584821 7.0 9.0
78.475997 7.0 6.0
78.475997 7.0 7.0
78.475997 7.0 8.0
78.475997 7.0 9.0
100.0 7.0 6.0
100.0 7.0 7.0
100.0 7.0 8.0
100.0 7.0 9.0
14.384499 9.0 9.0
18.329807 9.0 8.0
18.329807 9.0 9.0
18.329807 9.0 10.0
18.329807 9.0 11.0
23.357215 9.0 8.0
23.357215 9.0 9.0
23.357215 9.0 10.0
23.357215 9.0 11.0
29.763514 9.0 8.0
29.763514 9.0 9.0
29.763514 9.0 10.0
29.763514 9.0 11.0
37.926902 9.0 8.0
37.926902 9.0 9.0
37.926902 9.0 10.0
37.926902 9.0 11.0
48.329302 9.0 8.0
48.329302 9.0 9.0
48.329302 9.0 10.0
48.329302 9.0 11.0
61.584821 9.0 8.0
61.584821 9.0 9.0
61.584821 9.0 10.0
61.584821 9.0 11.0
78.475997 9.0 8.0
78.475997 9.0 9.0
78.475997 9.0 10.0
78.475997 9.0 11.0
100.0 9.0 8.0
100.0 9.0 9.0
100.0 9.0 10.0
100.0 9.0 11.0
18.329807 11.0 10.0
18.329807 11.0 11.0
18.329807 11.0 12.0
18.329807 11.0 13.0
23.357215 11.0 10.0
23.357215 11.0 11.0
23.357215 11.0 12.0
23.357215 11.0 13.0
29.763514 11.0 10.0
29.763514 11.0 11.0
29.763514 11.0 12.0
29.763514 11.0 13.0
37.926902 11.0 10.0
37.926902 11.0 11.0
37.926902 11.0 12.0
37.926902 11.0 13.0
48.329302 11.0 10.0
48.329302 11.0 11.0
48.329302 11.0 12.0
48.329302 11.0 13.0
61.584821 11.0 10.0
61.584821 11.0 11.0
61.584821 11.0 12.0
61.584821 11.0 13.0
78.475997 11.0 10.0
78.475997 11.0 11.0
78.475997 11.0 12.0
78.475997 11.0 13.0
100.0 11.0 10.0
100.0 11.0 11.0
100.0 11.0 12.0
100.0 11.0 13.0


==> data_dof-out_ns-0.dat <==
-50.000000 0.193635 0.193635 0.000000 0.000000
-49.500000 0.193490 0.193490 0.000000 0.000000
-49.000000 0.193111 0.193111 0.000000 0.000000
-48.500000 0.192649 0.192649 0.000000 0.000000
-48.000000 0.192260 0.192260 0.000000 0.000000
-47.500000 0.192093 0.192093 0.000000 0.000000
-47.000000 0.192296 0.192296 0.000000 0.000000
-46.500000 0.192981 0.192981 0.000000 0.000000
-46.000000 0.194234 0.194234 0.000000 0.000000
-45.500000 0.196114 0.196114 0.000000 0.000000
-45.000000 0.198653 0.198653 0.000000 0.000000
-44.500000 0.201844 0.201844 0.000000 0.000000
-44.000000 0.205687 0.205687 0.000000 0.000000
-43.500000 0.210147 0.210147 0.000000 0.000000
-43.000000 0.215190 0.215190 0.000000 0.000000
-42.500000 0.220759 0.220759 0.000000 0.000000
-42.000000 0.226800 0.226800 0.000000 0.000000
-41.500000 0.233254 0.233254 0.000000 0.000000
-41.000000 0.240064 0.240064 0.000000 0.000000
-40.500000 0.247175 0.247175 0.000000 0.000000
-40.000000 0.254537 0.254537 0.000000 0.000000
-39.500000 0.262102 0.262102 0.000000 0.000000
-39.000000 0.269831 0.269831 0.000000 0.000000
-38.500000 0.277687 0.277687 0.000000 0.000000
-38.000000 0.285639 0.285639 0.000000 0.000000
-37.500000 0.293662 0.293662 0.000000 0.000000
-37.000000 0.301732 0.301732 0.000000 0.000000
-36.500000 0.309834 0.309834 0.000000 0.000000
-36.000000 0.317952 0.317952 0.000000 0.000000
-35.500000 0.326076 0.326076 0.000000 0.000000
-35.000000 0.334207 0.334207 0.000000 0.000000
-34.500000 0.342350 0.342350 0.000000 0.000000
-34.000000 0.350518 0.350518 0.000000 0.000000
-33.500000 0.358730 0.358730 0.000000 0.000000
-33.000000 0.367007 0.367007 0.000000 0.000000
-32.500000 0.375377 0.375377 0.000000 0.000000
-32.000000 0.383865 0.383865 0.000000 0.000000
-31.500000 0.392498 0.392498 0.000000 0.000000
-31.000000 0.401305 0.401305 0.000000 0.000000
-30.500000 0.410309 0.410309 0.000000 0.000000
-30.000000 0.419538 0.419538 0.000000 0.000000
-29.500000 0.429014 0.429014 0.000000 0.000000
-29.000000 0.438761 0.438761 0.000000 0.000000
-28.500000 0.448800 0.448800 0.000000 0.000000
-28.000000 0.459151 0.459151 0.000000 0.000000
-27.500000 0.469832 0.469832 0.000000 0.000000
-27.000000 0.480861 0.480861 0.000000 0.000000
-26.500000 0.492254 0.492254 0.000000 0.000000
-26.000000 0.504027 0.504027 0.000000 0.000000
-25.500000 0.516193 0.516193 0.000000 0.000000
-25.000000 0.528768 0.528768 0.000000 0.000000
-24.500000 0.541761 0.541761 0.000000 0.000000
-24.000000 0.555173 0.555173 0.000000 0.000000
-23.500000 0.568999 0.568999 0.000000 0.000000
-23.000000 0.583225 0.583225 0.000000 0.000000
-22.500000 0.597834 0.597834 0.000000 0.000000
-22.000000 0.612806 0.612806 0.000000 0.000000
-21.500000 0.628115 0.628115 0.000000 0.000000
-21.000000 0.643736 0.643736 0.000000 0.000000
-20.500000 0.659638 0.659638 0.000000 0.000000
-20.000000 0.675792 0.675792 0.000000 0.000000
-19.500000 0.692166 0.692166 0.000000 0.000000
-19.000000 0.708727 0.708727 0.000000 0.000000
-18.500000 0.725442 0.725442 0.000000 0.000000
-18.000000 0.742279 0.742279 0.000000 0.000000
-17.500000 0.759203 0.759203 0.000000 0.000000
-17.000000 0.776183 0.776183 0.000000 0.000000
-16.500000 0.793187 0.793187 0.000000 0.000000
-16.000000 0.810186 0.810186 0.000000 0.000000
-15.500000 0.827157 0.827157 0.000000 0.000000
-15.000000 0.844095 0.844095 0.000000 0.000000
-14.500000 0.861016 0.861016 0.000000 0.000000
-14.000000 0.877944 0.877944 0.000000 0.000000
-13.500000 0.894905 0.894905 0.000000 0.000000
-13.000000 0.911924 0.911924 0.000000 0.000000
-12.500000 0.929020 0.929020 0.000000 0.000000
-12.000000 0.946204 0.946204 0.000000 0.000000
-11.500000 0.963481 0.963481 0.000000 0.000000
-11.000000 0.980847 0.980847 0.000000 0.000000
-10.500000 0.998295 0.998295 0.000000 0.000000
-10.000000 1.015812 1.015812 0.000000 0.000000
-9.500000 1.033380 1.033380 0.000000 0.000000
-9.000000 1.050984 1.050984 0.000000 0.000000
-8.500000 1.068604 1.068604 0.000000 0.000000
-8.000000 1.086225 1.086225 0.000000 0.000000
-7.500000 1.103831 1.103831 0.000000 0.000000
-7.000000 1.121416 1.121416 0.000000 0.000000
-6.500000 1.138982 1.138982 0.000000 0.000000
-6.000000 1.156542 1.156542 0.000000 0.000000
-5.500000 1.174123 1.174123 0.000000 0.000000
-5.000000 1.191751 1.191751 0.000000 0.000000
-4.500000 1.209435 1.209435 0.000000 0.000000
-4.000000 1.227172 1.227172 0.000000 0.000000
-3.500000 1.244950 1.244950 0.000000 0.000000
-3.000000 1.262752 1.262752 0.000000 0.000000
-2.500000 1.280572 1.280572 0.000000 0.000000
-2.000000 1.298413 1.298413 0.000000 0.000000
-1.500000 1.316288 1.316288 0.000000 0.000000
-1.000000 1.334223 1.334223 0.000000 0.000000
-0.500000 1.352245 1.352245 0.000000 0.000000
0.000000 1.370380 1.317076 0.036170 0.011186
0.500000 1.305823 0.648887 0.558688 0.512159
1.000000 1.194867 0.603747 0.551872 0.982326
1.500000 1.072016 0.487024 0.519466 1.374959
2.000000 0.956148 0.411684 0.480472 1.693354
2.500000 0.894183 0.501908 0.402023 1.953634
3.000000 0.913689 0.618773 0.284846 2.185007
3.500000 0.958276 0.693550 0.263025 2.421841
4.000000 0.953871 0.699765 0.361205 2.677462
4.500000 0.888897 0.596808 0.425329 2.931259
5.000000 0.802983 0.424128 0.422928 3.155702
5.500000 0.739454 0.371135 0.382155 3.343818
6.000000 0.730043 0.494911 0.307370 3.507060
6.500000 0.777772 0.589298 0.203263 3.664490
7.000000 0.824577 0.626562 0.215787 3.835927
7.500000 0.815805 0.604923 0.315716 4.024465
8.000000 0.754363 0.490926 0.364710 4.209593
8.500000 0.678927 0.337118 0.355843 4.370666
9.000000 0.625909 0.323425 0.315516 4.504411
9.500000 0.622971 0.429356 0.240451 4.620161
10.000000 0.663941 0.501543 0.157321 4.732842
10.500000 0.694406 0.531057 0.193596 4.856220
11.000000 0.677067 0.498818 0.272467 4.989267
11.500000 0.621835 0.390860 0.303704 5.116645
12.000000 0.559356 0.278749 0.293359 5.226173
12.500000 0.518759 0.291507 0.254217 5.316968
13.000000 0.522709 0.371061 0.183304 5.395985
13.500000 0.557016 0.426074 0.125719 5.474334
14.000000 0.576566 0.443493 0.169250 5.560565
14.500000 0.558678 0.403731 0.227920 5.652174
15.000000 0.513781 0.310978 0.249959 5.739006
15.500000 0.464461 0.233943 0.240665 5.813880
16.000000 0.434666 0.253003 0.204868 5.876405
16.500000 0.440754 0.314212 0.145437 5.931464
17.000000 0.466831 0.357724 0.109565 5.986702
17.500000 0.479589 0.366571 0.145990 6.047130
18.000000 0.464823 0.329299 0.188758 6.110589
18.500000 0.430073 0.258085 0.206069 6.170799
19.000000 0.391472 0.205419 0.198776 6.223260
19.500000 0.368057 0.218748 0.168469 6.267479
20.000000 0.371320 0.262339 0.122921 6.306602
20.500000 0.389057 0.294399 0.098718 6.345599
21.000000 0.398375 0.298863 0.123026 6.387608
21.500000 0.388411 0.270324 0.155296 6.431553
22.000000 0.363134 0.220246 0.169844 6.473741
22.500000 0.333963 0.183411 0.164197 6.511132
23.000000 0.314598 0.189846 0.140927 6.543081
23.500000 0.313619 0.218279 0.108120 6.571390
24.000000 0.324445 0.239657 0.089470 6.599119
24.500000 0.331739 0.243194 0.103031 6.628410
25.000000 0.326683 0.225143 0.125791 6.658999
25.500000 0.310174 0.192181 0.138074 6.688884
26.000000 0.288709 0.165454 0.135795 6.716048
26.500000 0.271377 0.163603 0.120553 6.739689
27.000000 0.265799 0.178178 0.097804 6.760555
27.500000 0.270588 0.192116 0.081978 6.780431
28.000000 0.276356 0.197200 0.086335 6.800889
28.500000 0.275650 0.188729 0.100843 6.822224
29.000000 0.266584 0.169162 0.111527 6.843539
29.500000 0.251457 0.149960 0.113075 6.863535
30.000000 0.236085 0.142475 0.104695 6.881341
30.500000 0.227527 0.146975 0.089158 6.897035
31.000000 0.228091 0.155801 0.075108 6.911595
31.500000 0.232818 0.162332 0.073151 6.926204
32.000000 0.235154 0.160972 0.081652 6.941428
32.500000 0.231289 0.150460 0.091099 6.956972
33.000000 0.220823 0.136119 0.095402 6.971992
33.500000 0.207349 0.125746 0.091939 6.985660
34.000000 0.197346 0.123919 0.081362 6.997724
34.500000 0.195322 0.129342 0.068842 7.008692
35.000000 0.199286 0.136801 0.063252 7.019463
35.500000 0.203408 0.139920 0.067704 7.030679
36.000000 0.202849 0.134972 0.076036 7.042342
36.500000 0.195687 0.123888 0.081927 7.053893
37.000000 0.184084 0.112606 0.081612 7.064609
37.500000 0.173834 0.107345 0.074327 7.074110
38.000000 0.170432 0.110674 0.063223 7.082639
38.500000 0.173806 0.118509 0.055766 7.090879
39.000000 0.178818 0.123950 0.057669 7.099450
39.500000 0.180179 0.122217 0.065136 7.108490
40.000000 0.175251 0.113410 0.071750 7.117613
40.500000 0.165315 0.102333 0.073263 7.126210
41.000000 0.155426 0.095572 0.068146 7.133878
41.500000 0.151275 0.097388 0.058310 7.140709
42.000000 0.154002 0.104983 0.050041 7.147222
42.500000 0.159270 0.111358 0.050158 7.153972
43.000000 0.161694 0.111453 0.056889 7.161158
43.500000 0.158322 0.104416 0.063714 7.168516
44.000000 0.149865 0.094113 0.066196 7.175540
44.500000 0.140606 0.086958 0.062548 7.181846
45.000000 0.136010 0.087583 0.053941 7.187441
45.500000 0.137964 0.094297 0.045582 7.192712
46.000000 0.143039 0.100810 0.044313 7.198137
46.500000 0.146031 0.102012 0.050231 7.203941
47.000000 0.143832 0.096509 0.056942 7.209950
47.500000 0.136701 0.087260 0.059931 7.215753
48.000000 0.128161 0.080133 0.057375 7.221000
48.500000 0.123217 0.079661 0.050022 7.225643
49.000000 0.124285 0.085091 0.042010 7.229968
49.500000 0.128860 0.091324 0.039619 7.234373
50.000000 0.132178 0.093365 0.044351 7.239087
50.500000 0.130994 0.089319 0.050728 7.244014
51.000000 0.125099 0.081220 0.054084 7.248827
51.500000 0.117241 0.074008 0.052553 7.253214
52.000000 0.111878 0.072213 0.046534 7.257090
52.500000 0.111880 0.076179 0.039096 7.260650
53.000000 0.115743 0.081997 0.035691 7.264221
53.500000 0.119277 0.084915 0.038849 7.268027
54.000000 0.119122 0.082438 0.044571 7.272039
54.500000 0.114460 0.075551 0.048340 7.276014
55.000000 0.107234 0.068076 0.047990 7.279675
55.500000 0.101356 0.064539 0.043392 7.282904
56.000000 0.100090 0.066842 0.036677 7.285818
56.500000 0.103054 0.072287 0.032270 7.288678
57.000000 0.106725 0.076170 0.033604 7.291700
57.500000 0.107598 0.075395 0.038501 7.294914
58.000000 0.104228 0.069885 0.042653 7.298152
58.500000 0.097776 0.062371 0.043478 7.301178
59.000000 0.091546 0.057214 0.040321 7.303851
59.500000 0.089058 0.057725 0.034472 7.306222
60.000000 0.091019 0.062644 0.029348 7.308487
60.500000 0.094682 0.067392 0.028849 7.310850
61.000000 0.096477 0.068248 0.032726 7.313383
61.500000 0.094409 0.064216 0.037110 7.315984
62.000000 0.088896 0.057029 0.038993 7.318459
62.500000 0.082594 0.050608 0.037218 7.320659
63.000000 0.079049 0.049266 0.032386 7.322582
63.500000 0.079914 0.053401 0.026979 7.324367
64.000000 0.083346 0.058771 0.024820 7.326194
64.500000 0.085872 0.061104 0.027431 7.328161
65.000000 0.085049 0.058611 0.031800 7.330221
65.500000 0.080623 0.052150 0.034547 7.332225
66.000000 0.074567 0.044963 0.034049 7.334027
66.500000 0.070206 0.041795 0.030344 7.335588
67.000000 0.069907 0.044775 0.025104 7.336994
67.500000 0.072824 0.050398 0.021643 7.338396
68.000000 0.075810 0.053966 0.022777 7.339903
68.500000 0.076115 0.053032 0.026807 7.341510
69.000000 0.072885 0.047684 0.030170 7.343113
69.500000 0.067401 0.040350 0.030801 7.344581
70.000000 0.062556 0.035574 0.028264 7.345850
70.500000 0.061126 0.037015 0.023578 7.346964
71.000000 0.063277 0.042453 0.019331 7.348038
71.500000 0.066420 0.046946 0.018895 7.349180
72.000000 0.067665 0.047486 0.022231 7.350417
72.500000 0.065657 0.043505 0.025919 7.351684
73.000000 0.061011 0.036613 0.027487 7.352871
73.500000 0.056047 0.030665 0.026101 7.353906
74.000000 0.053617 0.030263 0.022249 7.354797
74.500000 0.054794 0.035022 0.017783 7.355624
75.000000 0.057764 0.040093 0.015910 7.356484
75.500000 0.059702 0.041956 0.018181 7.357424
76.000000 0.058859 0.039483 0.021867 7.358411
76.500000 0.055242 0.033539 0.024146 7.359364
77.000000 0.050533 0.027049 0.023821 7.360208
77.500000 0.047360 0.024720 0.020958 7.360928
78.000000 0.047461 0.028275 0.016774 7.361572
78.500000 0.049946 0.033523 0.013860 7.362220
79.000000 0.052281 0.036475 0.014784 7.362926
79.500000 0.052456 0.035506 0.018110 7.363686
80.000000 0.049955 0.030849 0.020842 7.364442
80.500000 0.045820 0.024500 0.021435 7.365130
81.000000 0.042251 0.020516 0.019598 7.365718
81.500000 0.041316 0.022374 0.016045 7.366229
82.000000 0.043057 0.027354 0.012645 7.366722
82.500000 0.045469 0.031099 0.012167 7.367250
83.000000 0.046443 0.031512 0.014764 7.367827
83.500000 0.045032 0.028301 0.017663 7.368421
84.000000 0.041701 0.022676 0.018979 7.368978
84.500000 0.038113 0.017665 0.018111 7.369462
85.000000 0.036333 0.017510 0.015376 7.369875
85.500000 0.037176 0.021732 0.012019 7.370256
86.000000 0.039354 0.025928 0.010393 7.370652
86.500000 0.040850 0.027509 0.011945 7.371087
87.000000 0.040410 0.025743 0.014704 7.371549
87.500000 0.037994 0.021217 0.016518 7.371997
88.000000 0.034718 0.015957 0.016492 7.372397
88.500000 0.032395 0.013847 0.014626 7.372737
89.000000 0.032322 0.016791 0.011687 7.373039
89.500000 0.034006 0.021062 0.009398 7.373340
90.000000 0.035731 0.023538 0.009760 7.373667
90.500000 0.036074 0.023106 0.012062 7.374022
91.000000 0.034583 0.019857 0.014130 7.374380
91.500000 0.031863 0.015023 0.014782 7.374709
92.000000 0.029338 0.011479 0.013746 7.374994
92.500000 0.028465 0.012653 0.011429 7.375240
93.000000 0.029472 0.016577 0.008981 7.375474
93.500000 0.031136 0.019654 0.008269 7.375722
94.000000 0.032015 0.020353 0.009822 7.375993
94.500000 0.031362 0.018402 0.011877 7.376276
95.000000 0.029337 0.014442 0.013013 7.376546
95.500000 0.026928 0.010314 0.012707 7.376786
96.000000 0.025497 0.009507 0.011084 7.376992
96.500000 0.025764 0.012584 0.008866 7.377179
97.000000 0.027118 0.015936 0.007455 7.377370
97.500000 0.028274 0.017531 0.008078 7.377577
98.000000 0.028300 0.016776 0.009845 7.377799
98.500000 0.027008 0.013905 0.011247 7.378019
99.000000 0.024963 0.009985 0.011539 7.378221
99.500000 0.023261 0.007554 0.010596 7.378397
100.000000 0.022853 0.009201 0.008819 7.378552
100.500000 0.023713 0.012454 0.007156 7.378702
101.000000 0.024891 0.014679 0.006893 7.378862
101.500000 0.025396 0.014957 0.008115 7.379035
102.000000 0.024776 0.013211 0.009553 7.379213
102.500000 0.023237 0.010003 0.010264 7.379383
103.000000 0.021545 0.006837 0.009924 7.379534
103.500000 0.020636 0.006643 0.008677 7.379666
104.000000 0.020918 0.009320 0.007112 7.379788
104.500000 0.021886 0.011873 0.006253 7.379914
105.000000 0.022640 0.012958 0.006785 7.380048
105.500000 0.022561 0.012233 0.008024 7.380191
106.000000 0.021567 0.009930 0.008964 7.380331
106.500000 0.020108 0.006894 0.009093 7.380461
107.000000 0.018961 0.005193 0.008358 7.380575
107.500000 0.018735 0.006752 0.007087 7.380678
108.000000 0.019351 0.009285 0.005994 7.380778
108.500000 0.020138 0.010906 0.005898 7.380885
109.000000 0.020425 0.011016 0.006757 7.380998
109.500000 0.019924 0.009605 0.007730 7.381114
110.000000 0.018815 0.007129 0.008178 7.381224
110.500000 0.017657 0.004789 0.007883 7.381323
111.000000 0.017078 0.004891 0.006975 7.381412
111.500000 0.017302 0.007029 0.005912 7.381495
112.000000 0.017957 0.008922 0.005394 7.381581
112.500000 0.018433 0.009663 0.005791 7.381672
113.000000 0.018319 0.009040 0.006629 7.381766
113.500000 0.017585 0.007258 0.007245 7.381859
114.000000 0.016570 0.004995 0.007290 7.381946
114.500000 0.015808 0.003880 0.006740 7.382023
115.000000 0.015680 0.005184 0.005858 7.382095
115.500000 0.016097 0.007075 0.005155 7.382165
116.000000 0.016603 0.008232 0.005131 7.382238
116.500000 0.016751 0.008252 0.005710 7.382316
117.000000 0.016359 0.007152 0.006351 7.382394
117.500000 0.015575 0.005308 0.006625 7.382468
118.000000 0.014789 0.003674 0.006386 7.382536
118.500000 0.014412 0.003881 0.005745 7.382598
119.000000 0.014563 0.005462 0.005041 7.382658
119.500000 0.014982 0.006819 0.004730 7.382718
120.000000 0.015264 0.007315 0.005003 7.382781
120.500000 0.015143 0.006811 0.005550 7.382846
121.000000 0.014614 0.005486 0.005941 7.382910
121.500000 0.013918 0.003887 0.005941 7.382970
122.000000 0.013412 0.003213 0.005544 7.383025
122.500000 0.013327 0.004176 0.004949 7.383076
123.000000 0.013589 0.005513 0.004504 7.383127
123.500000 0.013894 0.006314 0.004504 7.383179
124.000000 0.013953 0.006287 0.004878 7.383233
124.500000 0.013654 0.005463 0.005286 7.383288
125.000000 0.013108 0.004152 0.005445 7.383340
125.500000 0.012579 0.003089 0.005260 7.383388
126.000000 0.012327 0.003297 0.004819 7.383433
126.500000 0.012414 0.004386 0.004362 7.383476
127.000000 0.012663 0.005319 0.004175 7.383520
127.500000 0.012813 0.005638 0.004352 7.383565
128.000000 0.012696 0.005246 0.004697 7.383611
128.500000 0.012316 0.004294 0.004937 7.383656
129.000000 0.011842 0.003220 0.004915 7.383699
129.500000 0.011504 0.002842 0.004633 7.383738
130.000000 0.011441 0.003502 0.004237 7.383776
130.500000 0.011593 0.004406 0.003958 7.383813
131.000000 0.011764 0.004941 0.003962 7.383851
131.500000 0.011769 0.004893 0.004197 7.383890
132.000000 0.011542 0.004294 0.004449 7.383929
132.500000 0.011162 0.003395 0.004535 7.383966
133.000000 0.010804 0.002735 0.004396 7.384001
133.500000 0.010630 0.002902 0.004096 7.384035
134.000000 0.010671 0.003620 0.003801 7.384067
134.500000 0.010808 0.004242 0.003685 7.384099
135.000000 0.010876 0.004440 0.003795 7.384132
135.500000 0.010769 0.004146 0.004006 7.384165
136.000000 0.010496 0.003486 0.004147 7.384198
136.500000 0.010171 0.002793 0.004117 7.384229
137.000000 0.009938 0.002582 0.003921 7.384258
137.500000 0.009881 0.003006 0.003661 7.384286
138.000000 0.009958 0.003593 0.003483 7.384314
138.500000 0.010041 0.003937 0.003485 7.384342
139.000000 0.010016 0.003884 0.003626 7.384370
139.500000 0.009843 0.003463 0.003775 7.384398
140.000000 0.009579 0.002870 0.003817 7.384425
140.500000 0.009335 0.002474 0.003713 7.384451
141.000000 0.009209 0.002592 0.003512 7.384476
141.500000 0.009217 0.003046 0.003322 7.384500
142.000000 0.009282 0.003443 0.003248 7.384524
142.500000 0.009299 0.003558 0.003312 7.384548
143.000000 0.009203 0.003344 0.003436 7.384573
143.500000 0.009007 0.002899 0.003514 7.384596
144.000000 0.008782 0.002466 0.003482 7.384619
144.500000 0.008618 0.002353 0.003346 7.384641
145.000000 0.008565 0.002618 0.003175 7.384662
145.500000 0.008593 0.002986 0.003061 7.384683
146.000000 0.008621 0.003198 0.003059 7.384704
146.500000 0.008579 0.003145 0.003141 7.384725
147.000000 0.008445 0.002853 0.003225 7.384745
147.500000 0.008258 0.002469 0.003240 7.384765
148.000000 0.008087 0.002232 0.003163 7.384785
148.500000 0.007993 0.002311 0.003028 7.384803
149.000000 0.007981 0.002593 0.002904 7.384821
149.500000 0.008002 0.002841 0.002855 7.384839
150.000000 0.007991 0.002904 0.002889 7.384857
150.500000 0.007909 0.002750 0.002959 7.384875
151.000000 0.007764 0.002456 0.002999 7.384893
151.500000 0.007605 0.002187 0.002969 7.384910
152.000000 0.007487 0.002122 0.002874 7.384926
152.500000 0.007438 0.002285 0.002761 7.384942
153.000000 0.007437 0.002512 0.002686 7.384958
153.500000 0.007435 0.002639 0.002679 7.384974
154.000000 0.007387 0.002594 0.002723 7.384989
154.500000 0.007283 0.002398 0.002767 7.385004
155.000000 0.007147 0.002153 0.002768 7.385019
155.500000 0.007024 0.002010 0.002712 7.385034
156.000000 0.006948 0.002056 0.002621 7.385048
156.500000 0.006923 0.002225 0.002539 7.385061
157.000000 0.006917 0.002372 0.002503 7.385075
157.500000 0.006890 0.002401 0.002519 7.385088
158.000000 0.006820 0.002294 0.002555 7.385102
158.500000 0.006712 0.002103 0.002571 7.385115
159.000000 0.006598 0.001938 0.002544 7.385128
159.500000 0.006511 0.001902 0.002479 7.385140
160.000000 0.006465 0.001998 0.002403 7.385152
160.500000 0.006448 0.002133 0.002352 7.385164
161.000000 0.006429 0.002204 0.002344 7.385176
161.500000 0.006380 0.002166 0.002364 7.385187
162.000000 0.006298 0.002035 0.002384 7.385199
162.500000 0.006198 0.001881 0.002377 7.385210
163.000000 0.006107 0.001795 0.002335 7.385221
163.500000 0.006045 0.001823 0.002272 7.385231
164.000000 0.006014 0.001922 0.002217 7.385242
164.500000 0.005993 0.002007 0.002191 7.385252
165.000000 0.005959 0.002016 0.002195 7.385262
165.500000 0.005897 0.001938 0.002211 7.385272
166.000000 0.005814 0.001813 0.002214 7.385282
166.500000 0.005728 0.001709 0.002191 7.385291
167.000000 0.005661 0.001686 0.002144 7.385300
167.500000 0.005618 0.001742 0.002092 7.385310
168.000000 0.005593 0.001820 0.002056 7.385318
168.500000 0.005567 0.001859 0.002046 7.385327
169.000000 0.005522 0.001829 0.002053 7.385336
169.500000 0.005456 0.001742 0.002060 7.385345
170.000000 0.005381 0.001644 0.002049 7.385353
170.500000 0.005312 0.001590 0.002017 7.385361
171.000000 0.005261 0.001605 0.001974 7.385369
171.500000 0.005227 0.001661 0.001935 7.385377
172.000000 0.005201 0.001708 0.001914 7.385385
172.500000 0.005165 0.001708 0.001912 7.385392
173.000000 0.005113 0.001656 0.001916 7.385400
173.500000 0.005047 0.001576 0.001912 7.385407
174.000000 0.004981 0.001510 0.001892 7.385414
174.500000 0.004926 0.001493 0.001858 7.385421
175.000000 0.004887 0.001522 0.001822 7.385428
175.500000 0.004857 0.001563 0.001796 7.385435
176.000000 0.004826 0.001580 0.001785 7.385442
176.500000 0.004785 0.001555 0.001784 7.385448
177.000000 0.004732 0.001497 0.001783 7.385455
177.500000 0.004673 0.001435 0.001770 7.385461
178.000000 0.004620 0.001402 0.001746 7.385467
178.500000 0.004577 0.001408 0.001715 7.385473
179.000000 0.004545 0.001438 0.001687 7.385479
179.500000 0.004516 0.001462 0.001671 7.385485
180.000000 0.004482 0.001457 0.001665 7.385491
180.500000 0.004437 0.001420 0.001663 7.385496
181.000000 0.004385 0.001368 0.001655 7.385502
181.500000 0.004334 0.001326 0.001638 7.385507
182.000000 0.004289 0.001314 0.001613 7.385513
182.500000 0.004253 0.001329 0.001586 7.385518
183.000000 0.004223 0.001350 0.001566 7.385523
183.500000 0.004192 0.001356 0.001556 7.385528
184.000000 0.004154 0.001335 0.001551 7.385533
184.500000 0.004109 0.001295 0.001546 7.385538
185.000000 0.004061 0.001253 0.001534 7.385543
185.500000 0.004017 0.001229 0.001514 7.385547
186.000000 0.003981 0.001230 0.001492 7.385552
186.500000 0.003950 0.001244 0.001471 7.385556
187.000000 0.003922 0.001255 0.001457 7.385561
187.500000 0.003891 0.001249 0.001449 7.385565
188.000000 0.003854 0.001223 0.001444 7.385569
188.500000 0.003812 0.001189 0.001435 7.385574
189.000000 0.003770 0.001162 0.001420 7.385578
189.500000 0.003734 0.001152 0.001401 7.385582
190.000000 0.003702 0.001158 0.001382 7.385586
190.500000 0.003673 0.001167 0.001366 7.385589
191.000000 0.003644 0.001167 0.001356 7.385593
191.500000 0.003611 0.001151 0.001349 7.385597
192.000000 0.003573 0.001125 0.001341 7.385601
192.500000 0.003534 0.001098 0.001330 7.385604
193.000000 0.003498 0.001081 0.001315 7.385608
193.500000 0.003465 0.001078 0.001298 7.385611
194.000000 0.003436 0.001082 0.001282 7.385615
194.500000 0.003408 0.001083 0.001270 7.385618
195.000000 0.003379 0.001075 0.001261 7.385621
195.500000 0.003347 0.001055 0.001254 7.385625
196.000000 0.003312 0.001032 0.001245 7.385628
196.500000 0.003278 0.001013 0.001233 7.385631
197.000000 0.003248 0.001006 0.001218 7.385634
197.500000 0.003220 0.001007 0.001203 7.385637
198.000000 0.003195 0.001010 0.001190 7.385640
198.500000 0.003168 0.001007 0.001181 7.385643
199.000000 0.003139 0.000994 0.001173 7.385645
199.500000 0.003108 0.000975 0.001166 7.385648
200.000000 0.003076 0.000957 0.001155 7.385651
200.500000 0.003046 0.000945 0.001142 7.385654
201.000000 0.003018 0.000941 0.001129 7.385656
201.500000 0.002992 0.000942 0.001116 7.385659
202.000000 0.002966 0.000940 0.001106 7.385661
202.500000 0.002939 0.000932 0.001098 7.385664
203.000000 0.002911 0.000917 0.001091 7.385666
203.500000 0.002881 0.000899 0.001082 7.385669
204.000000 0.002852 0.000885 0.001071 7.385671
204.500000 0.002823 0.000876 0.001059 7.385673
205.000000 0.002796 0.000874 0.001046 7.385676
205.500000 0.002772 0.000873 0.001035 7.385678
206.000000 0.002748 0.000867 0.001027 7.385680
206.500000 0.002719 0.000855 0.001019 7.385682
207.000000 0.002685 0.000842 0.001008 7.385684
207.500000 0.002651 0.000828 0.000996 7.385686


==> data_dof-out_ns-1-0000000100.dat <==
# t: 0.000000
0.000000 0.744926 0.000000 -0.008900 0.265507
0.234375 0.741699 0.000000 -0.009134 0.264959
0.468750 0.740011 0.000000 -0.009373 0.265638
0.703125 0.739691 0.000000 -0.009616 0.267395
0.937500 0.740544 0.000002 -0.009861 0.270045
1.171875 0.742366 0.000015 -0.010108 0.273386
1.406250 0.744960 0.000082 -0.010354 0.277225
1.640625 0.748145 0.000364 -0.010598 0.281388
1.875000 0.751763 0.001285 -0.010838 0.285726
2.109375 0.755685 0.003594 -0.011072 0.290129
2.343750 0.759808 0.007931 -0.011297 0.294516
2.578125 0.764052 0.013787 -0.011510 0.338426
2.812500 0.768363 0.018854 -0.011709 0.346226
3.046875 0.772710 0.020267 -0.011891 0.354033
3.281250 0.777080 0.017122 -0.012052 0.361834
3.515625 0.781470 0.011373 -0.012190 0.369637
3.750000 0.785887 0.005946 -0.012302 0.377461
3.984375 0.790348 0.002450 -0.012385 0.385335
4.218750 0.794869 0.000797 -0.012435 0.393296
4.453125 0.799473 0.000206 -0.012450 0.401380
4.687500 0.804179 0.000042 -0.012428 0.409622
4.921875 0.809009 0.000007 -0.012365 0.418058
5.156250 0.813983 0.000001 -0.012259 0.426716
5.390625 0.819121 0.000000 -0.012108 0.435639
5.625000 0.824380 0.000000 -0.011910 0.442551
5.859375 0.829785 0.000000 -0.011663 0.447460
6.093750 0.835357 0.000000 -0.011366 0.452367
6.328125 0.841122 0.000000 -0.011017 0.457271
6.562500 0.847117 0.000000 -0.010617 0.462180
6.796875 0.853386 0.000000 -0.010164 0.467111
7.031250 0.859978 0.000001 -0.009658 0.472079
7.265625 0.866943 0.000007 -0.009101 0.477099
7.500000 0.874333 0.000034 -0.008492 0.482183
7.734375 0.882204 0.000136 -0.007833 0.542811
7.968750 0.890566 0.000439 -0.007126 0.556760
8.203125 0.899487 0.001116 -0.006372 0.571576
8.437500 0.908991 0.002240 -0.005573 0.587332
8.671875 0.919098 0.003538 -0.004732 0.604063
8.906250 0.929831 0.004394 -0.003853 0.621801
9.140625 0.941119 0.004289 -0.002938 0.638611
9.375000 0.952912 0.003291 -0.001992 0.646981
9.609375 0.965220 0.001986 -0.001017 0.654137
9.843750 0.978015 0.000944 -0.000020 0.661075
10.078125 0.991282 0.000354 0.000997 0.667737
10.312500 1.005019 0.000105 0.002028 0.745888
10.546875 1.019241 0.000025 0.003068 0.769197
10.781250 1.033964 0.000005 0.004112 0.793274
11.015625 1.049215 0.000001 0.005156 0.818158
11.250000 1.064864 0.000000 0.006193 0.836136
11.484375 1.080964 0.000000 0.007220 0.842880
11.718750 1.097476 0.000000 0.008229 0.849078
11.953125 1.114385 -0.000000 0.009217 0.924060
12.187500 1.131637 -0.000000 0.010179 0.952008
12.421875 1.149268 -0.000000 0.011108 0.980416
12.656250 1.167276 -0.000000 0.012001 1.009366
12.890625 1.185521 -0.000002 0.012852 1.026706
13.125000 1.204043 -0.000014 0.013658 1.031567
13.359375 1.222763 -0.000084 0.014414 1.035842
13.593750 1.241608 -0.000389 0.015117 1.128352
13.828125 1.260548 -0.001442 0.015762 1.158479
14.062500 1.279536 -0.004227 0.016348 1.188593
14.296875 1.298465 -0.009782 0.016870 1.211145
14.531250 1.317269 -0.017839 0.017327 1.214867
14.765625 1.335831 -0.025597 0.017717 1.217202
15.000000 1.354032 -0.028874 0.018037 1.306075
15.234375 1.371741 -0.025597 0.018288 1.333815
15.468750 1.388873 -0.017839 0.018469 1.360510
15.703125 1.405299 -0.009782 0.018578 1.385577
15.937500 1.420862 -0.004227 0.018617 1.394150
16.171875 1.435377 -0.001442 0.018586 1.394570
16.406250 1.448629 -0.000389 0.018486 1.394612
16.640625 1.460409 -0.000084 0.018319 1.394274
16.875000 1.470501 -0.000014 0.018086 1.485088
17.109375 1.478693 -0.000002 0.017790 1.496880
17.343750 1.484757 -0.000000 0.017433 1.505162
17.578125 1.488459 -0.000000 0.017019 1.509549
17.812500 1.489551 -0.000000 0.016550 1.509641
18.046875 1.487777 -0.000000 0.016031 1.505020
18.281250 1.482872 -0.000000 0.015464 1.495257
18.515625 1.474565 -0.000000 0.014855 1.479922
18.750000 1.462609 -0.000000 0.014206 1.373695
18.984375 1.446699 -0.000002 0.013523 1.367940
19.218750 1.426634 -0.000013 0.012809 1.360579
19.453125 1.402153 -0.000070 0.012070 1.348498
19.687500 1.373194 -0.000299 0.011310 1.305504
19.921875 1.339520 -0.001010 0.010533 1.170665
20.156250 1.300986 -0.002693 0.009744 1.156066
20.390625 1.257668 -0.005668 0.008947 1.111763
20.625000 1.209881 -0.009392 0.008146 0.970992
20.859375 1.157723 -0.012240 0.007346 0.938119
21.093750 1.102445 -0.012539 0.006550 0.783849
21.328125 1.044242 -0.010095 0.005763 0.745897
21.562500 0.985417 -0.006391 0.004987 0.595324
21.796875 0.926908 -0.003185 0.004225 0.550594
22.031250 0.872157 -0.001252 0.003482 0.412110
22.265625 0.822642 -0.000389 0.002759 0.369700
22.500000 0.781749 -0.000096 0.002058 0.308975
22.734375 0.751480 -0.000019 0.001383 0.223627
22.968750 0.732529 -0.000003 0.000734 0.201388
23.203125 0.724860 -0.000000 0.000112 0.190087
23.437500 0.727243 -0.000000 -0.000480 0.190292
23.671875 0.737684 -0.000000 -0.001043 0.200080
23.906250 0.753902 -0.000000 -0.001576 0.216202
24.140625 0.773663 0.000000 -0.002079 0.271474
24.375000 0.795001 0.000000 -0.002552 0.306266
24.609375 0.816340 0.000000 -0.002997 0.341671
24.843750 0.836124 0.000000 -0.003413 0.367637
25.078125 0.853862 0.000004 -0.003802 0.384568
25.312500 0.868910 0.000022 -0.004165 0.398412
25.546875 0.880872 0.000107 -0.004504 0.452750
25.781250 0.889516 0.000416 -0.004821 0.468885
26.015625 0.894813 0.001279 -0.005117 0.479704
26.250000 0.896814 0.003105 -0.005394 0.485349
26.484375 0.895668 0.005939 -0.005654 0.486062
26.718750 0.891595 0.008941 -0.005900 0.482210
26.953125 0.884886 0.010583 -0.006134 0.474261
27.187500 0.875892 0.009845 -0.006357 0.418418
27.421875 0.865001 0.007199 -0.006573 0.412669
27.656250 0.852673 0.004141 -0.006782 0.405656
27.890625 0.839373 0.001876 -0.006988 0.397626
28.125000 0.825574 0.000671 -0.007191 0.388880
28.359375 0.811788 0.000190 -0.007394 0.376181
28.593750 0.798491 0.000043 -0.007598 0.358267
28.828125 0.786010 0.000008 -0.007804 0.341563
29.062500 0.774674 0.000001 -0.008014 0.326623
29.296875 0.764753 0.000000 -0.008228 0.313837
29.531250 0.756432 0.000000 -0.008447 0.270523
29.765625 0.749817 0.000000 -0.008671 0.267362
30.000000 0.744926 0.000000 -0.008900 0.265507


==> data_dof-out_ns-1-0000000101.dat <==
# t: 0.500000
0.000000 0.760825 0.000000 -0.149171 0.272419
0.234375 0.752255 0.000000 -0.152347 0.267988
0.468750 0.745787 0.000000 -0.155264 0.264571
0.703125 0.741627 0.000004 -0.157933 0.261946
0.937500 0.740022 0.000031 -0.160365 0.259496
1.171875 0.741265 0.000215 -0.162569 0.256184
1.406250 0.745645 0.001201 -0.164552 0.250671
1.640625 0.753295 0.005347 -0.166320 0.241795
1.875000 0.763960 0.018901 -0.167879 0.260376
2.109375 0.776794 0.052854 -0.169231 0.253666
2.343750 0.790261 0.116646 -0.170376 0.253534
2.578125 0.802408 0.202778 -0.171314 0.267262
2.812500 0.811364 0.277303 -0.172041 0.297868
3.046875 0.815960 0.298087 -0.172554 0.339117
3.281250 0.816130 0.251833 -0.172844 0.377694
3.515625 0.812872 0.167278 -0.172905 0.402106
3.750000 0.807787 0.087448 -0.172725 0.409761
3.984375 0.802489 0.036035 -0.172293 0.406037
4.218750 0.798184 0.011730 -0.171596 0.398425
4.453125 0.795543 0.003024 -0.170619 0.392179
4.687500 0.794765 0.000620 -0.169348 0.389534
4.921875 0.795716 0.000101 -0.167765 0.390741
5.156250 0.798086 0.000013 -0.165854 0.395143
5.390625 0.801516 0.000001 -0.163598 0.401819
5.625000 0.805690 0.000000 -0.160978 0.409925
5.859375 0.810382 0.000000 -0.157979 0.418826
6.093750 0.815460 0.000000 -0.154582 0.428128
6.328125 0.820859 0.000000 -0.150773 0.437337
6.562500 0.826536 0.000000 -0.146534 0.443144
6.796875 0.832564 0.000003 -0.141853 0.447497
7.031250 0.839038 0.000025 -0.136717 0.451105
7.265625 0.846082 0.000161 -0.131114 0.453676
7.500000 0.853826 0.000824 -0.125037 0.454899
7.734375 0.862352 0.003349 -0.118478 0.454635
7.968750 0.871638 0.010781 -0.111433 0.453336
8.203125 0.881509 0.027431 -0.103901 0.504396
8.437500 0.891605 0.055038 -0.095883 0.516817
8.671875 0.901530 0.086932 -0.087384 0.535567
8.906250 0.910940 0.107975 -0.078410 0.560661
9.140625 0.919714 0.105405 -0.068973 0.588690
9.375000 0.928017 0.080875 -0.059086 0.614774
9.609375 0.936196 0.048806 -0.048767 0.635929
9.843750 0.944650 0.023193 -0.038036 0.647446
10.078125 0.953721 0.008694 -0.026919 0.652606
10.312500 0.963605 0.002577 -0.015441 0.656969
10.546875 0.974366 0.000606 -0.003634 0.661665
10.781250 0.985988 0.000113 0.008468 0.667009
11.015625 0.998417 0.000017 0.020828 0.737346
11.250000 1.011520 0.000002 0.033407 0.759476
11.484375 1.025231 0.000000 0.046162 0.783126
11.718750 1.039438 0.000000 0.059049 0.808247
11.953125 1.054004 -0.000000 0.072019 0.834439
12.187500 1.068670 -0.000000 0.085025 0.850047
12.421875 1.083370 -0.000000 0.098015 0.860957
12.656250 1.097908 -0.000003 0.110938 0.873104
12.890625 1.112102 -0.000025 0.123740 0.887033
13.125000 1.125716 -0.000184 0.136368 0.991617
13.359375 1.138661 -0.001079 0.148768 1.030162
13.593750 1.150906 -0.005030 0.160885 1.071993
13.828125 1.162611 -0.018625 0.172666 1.116429
14.062500 1.173986 -0.054593 0.184059 1.158166
14.296875 1.185916 -0.126346 0.195011 1.179432
14.531250 1.199284 -0.230406 0.205473 1.179731
14.765625 1.214857 -0.330602 0.215395 1.155314
15.000000 1.233127 -0.372922 0.224732 1.191257
15.234375 1.254122 -0.330602 0.233440 1.172003
15.468750 1.277348 -0.230406 0.241477 1.169289
15.703125 1.301899 -0.126346 0.248807 1.179000
15.937500 1.326750 -0.054593 0.255394 1.181976
16.171875 1.351127 -0.018625 0.261208 1.271584
16.406250 1.374397 -0.005030 0.266221 1.317606
16.640625 1.396156 -0.001079 0.270411 1.360571
16.875000 1.416049 -0.000184 0.273759 1.390985
17.109375 1.433869 -0.000025 0.276250 1.398404
17.343750 1.449439 -0.000003 0.277874 1.403181
17.578125 1.462625 -0.000000 0.278626 1.406588
17.812500 1.473315 -0.000000 0.278504 1.505077
18.046875 1.481399 -0.000000 0.277512 1.520331
18.281250 1.486719 -0.000000 0.275657 1.531423
18.515625 1.489082 -0.000001 0.272952 1.538418
18.750000 1.488243 -0.000006 0.269413 1.541334
18.984375 1.483916 -0.000052 0.265061 1.540147
19.218750 1.475774 -0.000345 0.259921 1.534800
19.453125 1.463480 -0.001846 0.254021 1.437306
19.687500 1.446665 -0.007854 0.247392 1.446180
19.921875 1.425078 -0.026496 0.240071 1.454754
20.156250 1.398496 -0.070680 0.232095 1.453520
20.390625 1.367052 -0.148736 0.223507 1.408042
20.625000 1.330866 -0.246468 0.214348 1.264239
20.859375 1.290369 -0.321221 0.204666 1.216413
21.093750 1.246547 -0.329055 0.194507 1.117366
21.328125 1.199842 -0.264927 0.183920 0.953493
21.562500 1.150821 -0.167728 0.172955 0.895990
21.796875 1.100324 -0.083596 0.161664 0.745516
22.031250 1.047747 -0.032854 0.150097 0.717962
22.265625 0.994553 -0.010205 0.138304 0.580366
22.500000 0.940804 -0.002512 0.126338 0.551563
22.734375 0.888599 -0.000492 0.114248 0.485921
22.968750 0.839883 -0.000077 0.102082 0.383518
23.203125 0.796848 -0.000010 0.089890 0.334906
23.437500 0.762775 -0.000001 0.077717 0.275855
23.671875 0.738918 -0.000000 0.065607 0.210668
23.906250 0.726140 -0.000000 0.053603 0.193624
24.140625 0.724055 0.000000 0.041744 0.187843
24.375000 0.731194 0.000000 0.030068 0.192774
24.609375 0.745496 0.000001 0.018609 0.205648
24.843750 0.764785 0.000005 0.007400 0.252508
25.078125 0.786977 0.000042 -0.003532 0.285073
25.312500 0.810478 0.000255 -0.014160 0.318549
25.546875 0.833650 0.001243 -0.024462 0.344853
25.781250 0.855681 0.004821 -0.034418 0.357153
26.015625 0.875683 0.014812 -0.044013 0.365100
26.250000 0.892784 0.035945 -0.053233 0.419885
26.484375 0.906159 0.068759 -0.062068 0.438907
26.718750 0.915087 0.103516 -0.070512 0.459463
26.953125 0.919100 0.122529 -0.078558 0.480625
27.187500 0.918130 0.113985 -0.086207 0.497849
27.421875 0.912547 0.083352 -0.093459 0.505799
27.656250 0.903072 0.047947 -0.100317 0.502096
27.890625 0.890605 0.021726 -0.106787 0.488342
28.125000 0.876072 0.007769 -0.112876 0.421911
28.359375 0.860265 0.002198 -0.118593 0.411756
28.593750 0.843918 0.000494 -0.123947 0.400757
28.828125 0.827594 0.000088 -0.128952 0.389660
29.062500 0.811809 0.000013 -0.133618 0.375433
29.296875 0.797015 0.000001 -0.137960 0.355518
29.531250 0.783422 0.000000 -0.141990 0.337500
29.765625 0.771279 0.000000 -0.145723 0.321817
30.000000 0.760825 0.000000 -0.149171 0.272419


==> data_dof-out_ns-1-0000000110.dat <==
# t: 5.000000
0.000000 1.024991 -0.000000 0.153647 0.639646
0.234375 0.987003 0.000000 0.136958 0.506439
0.468750 0.950100 0.000000 0.119758 0.460510
0.703125 0.916658 0.000001 0.102178 0.405731
0.937500 0.889375 0.000007 0.084351 0.346962
1.171875 0.869340 0.000046 0.066412 0.272757
1.406250 0.857271 0.000260 0.048493 0.254232
1.640625 0.853107 0.001156 0.030727 0.245797
1.875000 0.855982 0.004087 0.013241 0.247249
2.109375 0.864382 0.011429 -0.003838 0.257373
2.343750 0.876456 0.025222 -0.020392 0.274773
2.578125 0.890265 0.043846 -0.036306 0.337533
2.812500 0.904094 0.059961 -0.051475 0.377111
3.046875 0.916603 0.064455 -0.065800 0.418953
3.281250 0.926936 0.054453 -0.079191 0.458333
3.515625 0.934640 0.036170 -0.091568 0.491524
3.750000 0.939330 0.018909 -0.102862 0.515485
3.984375 0.941377 0.007792 -0.113014 0.530475
4.218750 0.941033 0.002536 -0.121976 0.541061
4.453125 0.938535 0.000654 -0.129712 0.548008
4.687500 0.934262 0.000134 -0.136198 0.549542
4.921875 0.928577 0.000022 -0.141422 0.544462
5.156250 0.921956 0.000003 -0.145383 0.534635
5.390625 0.914844 0.000000 -0.148094 0.520607
5.625000 0.907685 0.000000 -0.149577 0.503046
5.859375 0.900920 0.000000 -0.149866 0.482802
6.093750 0.894964 0.000000 -0.149007 0.460814
6.328125 0.890194 0.000000 -0.147055 0.438052
6.562500 0.886946 0.000000 -0.144076 0.415486
6.796875 0.885461 0.000004 -0.140142 0.394004
7.031250 0.885914 0.000032 -0.135336 0.374277
7.265625 0.888349 0.000204 -0.129747 0.356970
7.500000 0.892622 0.001042 -0.123471 0.342589
7.734375 0.898405 0.004234 -0.116607 0.331529
7.968750 0.905177 0.013631 -0.109260 0.324634
8.203125 0.912235 0.034684 -0.101538 0.323709
8.437500 0.918753 0.069590 -0.093550 0.331487
8.671875 0.923907 0.109918 -0.085407 0.350042
8.906250 0.927040 0.136524 -0.077217 0.378083
9.140625 0.927825 0.133274 -0.069090 0.409865
9.375000 0.926324 0.102259 -0.061131 0.437891
9.609375 0.922899 0.061710 -0.053441 0.457376
9.843750 0.918025 0.029325 -0.046119 0.468186
10.078125 0.912106 0.010993 -0.039255 0.473119
10.312500 0.905421 0.003259 -0.032933 0.475140
10.546875 0.898151 0.000766 -0.027232 0.476051
10.781250 0.890465 0.000143 -0.022219 0.476573
11.015625 0.882587 0.000021 -0.017956 0.476876
11.250000 0.874832 0.000003 -0.014490 0.431665
11.484375 0.867591 0.000000 -0.011864 0.437076
11.718750 0.861315 0.000000 -0.010106 0.441474
11.953125 0.856460 0.000000 -0.009234 0.444404
12.187500 0.853437 0.000000 -0.009257 0.445469
12.421875 0.852559 0.000000 -0.010171 0.444393
12.656250 0.854002 0.000001 -0.011961 0.441075
12.890625 0.857777 0.000009 -0.014603 0.435611
13.125000 0.863711 0.000063 -0.018060 0.428295
13.359375 0.871458 0.000370 -0.022285 0.419591
13.593750 0.880513 0.001724 -0.027224 0.455319
13.828125 0.890245 0.006383 -0.032809 0.453387
14.062500 0.899928 0.018709 -0.038969 0.453799
14.296875 0.908825 0.043298 -0.045621 0.458989
14.531250 0.916275 0.078959 -0.052677 0.471914
14.765625 0.921835 0.113295 -0.060042 0.493931
15.000000 0.925417 0.127798 -0.067617 0.522496
15.234375 0.927370 0.113295 -0.075298 0.551465
15.468750 0.928420 0.078959 -0.082978 0.574667
15.703125 0.929455 0.043298 -0.090551 0.589504
15.937500 0.931251 0.018709 -0.097905 0.597295
16.171875 0.934269 0.006383 -0.104933 0.600999
16.406250 0.938589 0.001724 -0.111528 0.602578
16.640625 0.943958 0.000370 -0.117585 0.600125
16.875000 0.949902 0.000063 -0.123004 0.596944
17.109375 0.955840 0.000009 -0.127688 0.594541
17.343750 0.961161 0.000001 -0.131548 0.593756
17.578125 0.965264 0.000000 -0.134502 0.595380
17.812500 0.967615 0.000000 -0.136473 0.600139
18.046875 0.967789 0.000000 -0.137395 0.608640
18.281250 0.965522 0.000000 -0.137211 0.621314
18.515625 0.960773 0.000000 -0.135873 0.638335
18.750000 0.953810 0.000001 -0.133346 0.659428
18.984375 0.945339 0.000006 -0.129602 0.683477
19.218750 0.936434 0.000042 -0.124629 0.707688
19.453125 0.927755 0.000224 -0.118424 0.724140
19.687500 0.920323 0.000954 -0.110996 0.737832
19.921875 0.915318 0.003219 -0.102367 0.750154
20.156250 0.913592 0.008587 -0.092569 0.761448
20.390625 0.915648 0.018069 -0.081648 0.772768
20.625000 0.921578 0.029943 -0.069659 0.785506
20.859375 0.931115 0.039024 -0.056668 0.800549
21.093750 0.943746 0.039976 -0.042755 0.813180
21.328125 0.958941 0.032185 -0.028004 0.812799
21.562500 0.976189 0.020377 -0.012512 0.808730
21.796875 0.995008 0.010156 0.003617 0.802446
22.031250 1.015009 0.003991 0.020272 0.891375
22.265625 1.035943 0.001240 0.037335 0.912932
22.500000 1.057658 0.000305 0.054683 0.934767
22.734375 1.080156 0.000060 0.072189 0.936473
22.968750 1.103591 0.000009 0.089723 0.933029
23.203125 1.128141 0.000001 0.107153 1.022232
23.437500 1.154009 0.000000 0.124347 1.053723
23.671875 1.181238 0.000000 0.141170 1.079460
23.906250 1.209592 -0.000000 0.157495 1.076469
24.140625 1.238483 -0.000000 0.173191 1.152558
24.375000 1.266941 -0.000000 0.188136 1.186543
24.609375 1.293669 -0.000002 0.202210 1.217919
24.843750 1.317194 -0.000018 0.215302 1.225299
25.078125 1.336016 -0.000139 0.227305 1.233736
25.312500 1.348860 -0.000852 0.238124 1.332914
25.546875 1.354826 -0.004159 0.247669 1.372286
25.781250 1.353693 -0.016130 0.255863 1.410996
26.015625 1.345929 -0.049554 0.262639 1.356365
26.250000 1.332933 -0.120256 0.267940 1.395124
26.484375 1.316841 -0.230038 0.271722 1.417074
26.718750 1.300170 -0.346317 0.273953 1.410058
26.953125 1.284908 -0.409925 0.274613 1.370566
27.187500 1.272992 -0.381342 0.273694 1.301077
27.421875 1.263992 -0.278856 0.271203 1.236331
27.656250 1.256363 -0.160409 0.267157 1.189392
27.890625 1.248375 -0.072684 0.261588 1.156858
28.125000 1.238434 -0.025992 0.254538 1.129251
28.359375 1.225360 -0.007354 0.246063 1.029466
28.593750 1.208325 -0.001651 0.236228 1.010301
28.828125 1.187054 -0.000295 0.225111 0.984944
29.062500 1.161531 -0.000042 0.212799 0.947347
29.296875 1.132133 -0.000005 0.199389 0.881012
29.531250 1.099070 -0.000000 0.184984 0.750505
29.765625 1.062913 -0.000000 0.169697 0.706682
30.000000 1.024991 -0.000000 0.153647 0.639646


==> data_dof-out_ns-1-0000000200.dat <==
# t: 50.000000
0.000000 0.966391 0.000000 -0.005341 0.573477
0.234375 0.966478 0.000000 -0.006036 0.573285
0.468750 0.967121 0.000000 -0.006782 0.572568
0.703125 0.968269 0.000000 -0.007573 0.571348
0.937500 0.969845 0.000003 -0.008401 0.569686
1.171875 0.971746 0.000019 -0.009260 0.567673
1.406250 0.973849 0.000105 -0.010140 0.565429
1.640625 0.976014 0.000467 -0.011034 0.563112
1.875000 0.978094 0.001649 -0.011932 0.560966
2.109375 0.979947 0.004611 -0.012825 0.559401
2.343750 0.981445 0.010177 -0.013703 0.559042
2.578125 0.982501 0.017692 -0.014557 0.560537
2.812500 0.983083 0.024194 -0.015376 0.564080
3.046875 0.983239 0.026007 -0.016151 0.568984
3.281250 0.983087 0.021972 -0.016872 0.573891
3.515625 0.982787 0.014594 -0.017529 0.577573
3.750000 0.982499 0.007629 -0.018115 0.579596
3.984375 0.982337 0.003144 -0.018621 0.580282
4.218750 0.982348 0.001023 -0.019038 0.580219
4.453125 0.982512 0.000264 -0.019359 0.579904
4.687500 0.982760 0.000054 -0.019577 0.579662
4.921875 0.982999 0.000009 -0.019687 0.579708
5.156250 0.983130 0.000001 -0.019684 0.580209
5.390625 0.983068 0.000000 -0.019563 0.581293
5.625000 0.982756 0.000000 -0.019321 0.583048
5.859375 0.982170 0.000000 -0.018956 0.585505
6.093750 0.981332 0.000000 -0.018468 0.588636
6.328125 0.980303 0.000000 -0.017854 0.592345
6.562500 0.979189 0.000000 -0.017118 0.596475
6.796875 0.978129 0.000000 -0.016260 0.600815
7.031250 0.977285 0.000001 -0.015284 0.605116
7.265625 0.976825 0.000005 -0.014193 0.609116
7.500000 0.976908 0.000025 -0.012994 0.612571
7.734375 0.977662 0.000103 -0.011691 0.615288
7.968750 0.979168 0.000331 -0.010291 0.617161
8.203125 0.981449 0.000841 -0.008804 0.618205
8.437500 0.984466 0.001687 -0.007237 0.618558
8.671875 0.988127 0.002665 -0.005599 0.618436
8.906250 0.992301 0.003310 -0.003902 0.618045
9.140625 0.996842 0.003232 -0.002155 0.676013
9.375000 1.001598 0.002480 -0.000369 0.680273
9.609375 1.006446 0.001496 0.001443 0.684675
9.843750 1.011281 0.000711 0.003271 0.689234
10.078125 1.016031 0.000267 0.005101 0.693977
10.312500 1.020649 0.000079 0.006922 0.698901
10.546875 1.025111 0.000019 0.008721 0.703948
10.781250 1.029412 0.000003 0.010487 0.709023
11.015625 1.033551 0.000001 0.012208 0.714013
11.250000 1.037529 0.000000 0.013872 0.718804
11.484375 1.041335 0.000000 0.015468 0.723292
11.718750 1.044937 0.000000 0.016986 0.727384
11.953125 1.048279 -0.000000 0.018415 0.731014
12.187500 1.051275 -0.000000 0.019746 0.734134
12.421875 1.053806 -0.000000 0.020971 0.736727
12.656250 1.055743 -0.000000 0.022081 0.738132
12.890625 1.056938 -0.000003 0.023071 0.738276
13.125000 1.057264 -0.000020 0.023934 0.738800
13.359375 1.056628 -0.000115 0.024665 0.739856
13.593750 1.054992 -0.000537 0.025261 0.741479
13.828125 1.052390 -0.001987 0.025718 0.741905
14.062500 1.048937 -0.005825 0.026036 0.740515
14.296875 1.044824 -0.013481 0.026213 0.737348
14.531250 1.040293 -0.024583 0.026250 0.731413
14.765625 1.035590 -0.035274 0.026149 0.722178
15.000000 1.030915 -0.039789 0.025912 0.710312
15.234375 1.026387 -0.035274 0.025544 0.697621
15.468750 1.022037 -0.024583 0.025048 0.685970
15.703125 1.017845 -0.013481 0.024431 0.676180
15.937500 1.013781 -0.005825 0.023698 0.667932
16.171875 1.009838 -0.001987 0.022859 0.660471
16.406250 1.006039 -0.000537 0.021919 0.653253
16.640625 1.002429 -0.000115 0.020890 0.646108
16.875000 0.999063 -0.000020 0.019779 0.639116
17.109375 0.995991 -0.000003 0.018597 0.577057
17.343750 0.993234 -0.000000 0.017354 0.573888
17.578125 0.990820 -0.000000 0.016061 0.571038
17.812500 0.988753 -0.000000 0.014729 0.568670
18.046875 0.987028 -0.000000 0.013368 0.566904
18.281250 0.985636 -0.000000 0.011991 0.565824
18.515625 0.984570 -0.000000 0.010606 0.565474
18.750000 0.983827 -0.000000 0.009226 0.565843
18.984375 0.983413 -0.000000 0.007860 0.566876
19.218750 0.983342 -0.000001 0.006520 0.568468
19.453125 0.983631 -0.000005 0.005213 0.570483
19.687500 0.984298 -0.000022 0.003950 0.572758
19.921875 0.985352 -0.000075 0.002739 0.575127
20.156250 0.986786 -0.000200 0.001587 0.577433
20.390625 0.988574 -0.000420 0.000501 0.579544
20.625000 0.990663 -0.000696 -0.000512 0.581376
20.859375 0.992976 -0.000908 -0.001448 0.582916
21.093750 0.995421 -0.000930 -0.002302 0.584224
21.328125 0.997894 -0.000749 -0.003070 0.642127
21.562500 1.000302 -0.000474 -0.003750 0.645714
21.796875 1.002562 -0.000236 -0.004342 0.649164
22.031250 1.004617 -0.000093 -0.004843 0.652387
22.265625 1.006434 -0.000029 -0.005256 0.655286
22.500000 1.007999 -0.000007 -0.005581 0.657775
22.734375 1.009316 -0.000001 -0.005820 0.659778
22.968750 1.010400 -0.000000 -0.005978 0.661234
23.203125 1.011275 -0.000000 -0.006057 0.662093
23.437500 1.011969 -0.000000 -0.006064 0.662321
23.671875 1.012512 -0.000000 -0.006003 0.661896
23.906250 1.012930 -0.000000 -0.005881 0.660809
24.140625 1.013243 0.000000 -0.005704 0.659066
24.375000 1.013465 0.000000 -0.005481 0.656690
24.609375 1.013592 0.000000 -0.005219 0.653721
24.843750 1.013608 0.000000 -0.004925 0.650222
25.078125 1.013482 0.000002 -0.004609 0.646271
25.312500 1.013167 0.000014 -0.004279 0.641967
25.546875 1.012607 0.000067 -0.003943 0.637429
25.781250 1.011739 0.000261 -0.003610 0.632794
26.015625 1.010507 0.000802 -0.003288 0.628239
26.250000 1.008862 0.001946 -0.002986 0.623988
26.484375 1.006778 0.003723 -0.002711 0.620295
26.718750 1.004258 0.005605 -0.002471 0.617333
26.953125 1.001337 0.006635 -0.002273 0.615063
27.187500 0.998083 0.006172 -0.002123 0.613213
27.421875 0.994590 0.004514 -0.002026 0.558825
27.656250 0.990963 0.002596 -0.001988 0.560216
27.890625 0.987307 0.001176 -0.002013 0.561614
28.125000 0.983720 0.000421 -0.002104 0.563082
28.359375 0.980284 0.000119 -0.002264 0.564667
28.593750 0.977079 0.000027 -0.002495 0.566353
28.828125 0.974174 0.000005 -0.002798 0.568070
29.062500 0.971640 0.000001 -0.003171 0.569718
29.296875 0.969542 0.000000 -0.003615 0.571187
29.531250 0.967940 0.000000 -0.004126 0.572365
29.765625 0.966880 0.000000 -0.004703 0.573154
30.000000 0.966391 0.000000 -0.005341 0.573477


==> data_dof-success.dat <==
R M P
1.0 3.0 2.0
1.0 3.0 3.0
1.0 3.0 4.0
1.0 3.0 5.0
1.274275 3.0 2.0
1.274275 3.0 3.0
1.274275 3.0 4.0
1.274275 3.0 5.0
1.623777 3.0 2.0
1.623777 3.0 3.0
1.623777 3.0 4.0
1.623777 3.0 5.0
2.069138 3.0 2.0
2.069138 3.0 3.0
2.069138 3.0 4.0
2.069138 3.0 5.0
2.636651 3.0 2.0
2.636651 3.0 3.0
2.636651 3.0 4.0
2.636651 3.0 5.0
3.359818 3.0 3.0
3.359818 3.0 4.0
3.359818 3.0 5.0
4.281332 3.0 3.0
5.455595 3.0 3.0
6.951928 3.0 3.0
8.858668 3.0 3.0
11.288379 3.0 3.0
1.0 5.0 4.0
1.0 5.0 5.0
1.0 5.0 6.0
1.0 5.0 7.0
1.274275 5.0 4.0
1.274275 5.0 5.0
1.274275 5.0 6.0
1.274275 5.0 7.0
1.623777 5.0 4.0
1.623777 5.0 5.0
1.623777 5.0 6.0
1.623777 5.0 7.0
2.069138 5.0 4.0
2.069138 5.0 5.0
2.069138 5.0 6.0
2.069138 5.0 7.0
2.636651 5.0 4.0
2.636651 5.0 5.0
2.636651 5.0 6.0
2.636651 5.0 7.0
3.359818 5.0 4.0
3.359818 5.0 5.0
3.359818 5.0 6.0
3.359818 5.0 7.0
4.281332 5.0 4.0
4.281332 5.0 5.0
4.281332 5.0 6.0
4.281332 5.0 7.0
5.455595 5.0 4.0
5.455595 5.0 5.0
5.455595 5.0 6.0
5.455595 5.0 7.0
6.951928 5.0 4.0
6.951928 5.0 5.0
6.951928 5.0 6.0
6.951928 5.0 7.0
8.858668 5.0 4.0
8.858668 5.0 5.0
8.858668 5.0 6.0
8.858668 5.0 7.0
11.288379 5.0 4.0
11.288379 5.0 5.0
11.288379 5.0 6.0
11.288379 5.0 7.0
1.0 7.0 6.0
1.0 7.0 7.0
1.0 7.0 8.0
1.0 7.0 9.0
1.274275 7.0 6.0
1.274275 7.0 7.0
1.274275 7.0 8.0
1.274275 7.0 9.0
1.623777 7.0 6.0
1.623777 7.0 7.0
1.623777 7.0 8.0
1.623777 7.0 9.0
2.069138 7.0 6.0
2.069138 7.0 7.0
2.069138 7.0 8.0
2.069138 7.0 9.0
2.636651 7.0 6.0
2.636651 7.0 7.0
2.636651 7.0 8.0
2.636651 7.0 9.0
3.359818 7.0 6.0
3.359818 7.0 7.0
3.359818 7.0 8.0
3.359818 7.0 9.0
4.281332 7.0 6.0
4.281332 7.0 7.0
4.281332 7.0 8.0
4.281332 7.0 9.0
5.455595 7.0 6.0
5.455595 7.0 7.0
5.455595 7.0 8.0
5.455595 7.0 9.0
6.951928 7.0 6.0
6.951928 7.0 7.0
6.951928 7.0 8.0
6.951928 7.0 9.0
8.858668 7.0 6.0
8.858668 7.0 7.0
8.858668 7.0 8.0
8.858668 7.0 9.0
11.288379 7.0 6.0
11.288379 7.0 7.0
11.288379 7.0 8.0
11.288379 7.0 9.0
1.0 9.0 8.0
1.0 9.0 9.0
1.0 9.0 10.0
1.0 9.0 11.0
1.274275 9.0 8.0
1.274275 9.0 9.0
1.274275 9.0 10.0
1.274275 9.0 11.0
1.623777 9.0 8.0
1.623777 9.0 9.0
1.623777 9.0 10.0
1.623777 9.0 11.0
2.069138 9.0 8.0
2.069138 9.0 9.0
2.069138 9.0 10.0
2.069138 9.0 11.0
2.636651 9.0 8.0
2.636651 9.0 9.0
2.636651 9.0 10.0
2.636651 9.0 11.0
3.359818 9.0 8.0
3.359818 9.0 9.0
3.359818 9.0 10.0
3.359818 9.0 11.0
4.281332 9.0 8.0
4.281332 9.0 9.0
4.281332 9.0 10.0
4.281332 9.0 11.0
5.455595 9.0 8.0
5.455595 9.0 9.0
5.455595 9.0 10.0
5.455595 9.0 11.0
6.951928 9.0 8.0
6.951928 9.0 9.0
6.951928 9.0 10.0
6.951928 9.0 11.0
8.858668 9.0 8.0
8.858668 9.0 9.0
8.858668 9.0 10.0
8.858668 9.0 11.0
11.288379 9.0 8.0
11.288379 9.0 9.0
11.288379 9.0 10.0
11.288379 9.0 11.0
14.384499 9.0 8.0
14.384499 9.0 10.0
14.384499 9.0 11.0
1.0 11.0 10.0
1.0 11.0 11.0
1.0 11.0 12.0
1.0 11.0 13.0
1.274275 11.0 10.0
1.274275 11.0 11.0
1.274275 11.0 12.0
1.274275 11.0 13.0
1.623777 11.0 10.0
1.623777 11.0 11.0
1.623777 11.0 12.0
1.623777 11.0 13.0
2.069138 11.0 10.0
2.069138 11.0 11.0
2.069138 11.0 12.0
2.069138 11.0 13.0
2.636651 11.0 10.0
2.636651 11.0 11.0
2.636651 11.0 12.0
2.636651 11.0 13.0
3.359818 11.0 10.0
3.359818 11.0 11.0
3.359818 11.0 12.0
3.359818 11.0 13.0
4.281332 11.0 10.0
4.281332 11.0 11.0
4.281332 11.0 12.0
4.281332 11.0 13.0
5.455595 11.0 10.0
5.455595 11.0 11.0
5.455595 11.0 12.0
5.455595 11.0 13.0
6.951928 11.0 10.0
6.951928 11.0 11.0
6.951928 11.0 12.0
6.951928 11.0 13.0
8.858668 11.0 10.0
8.858668 11.0 11.0
8.858668 11.0 12.0
8.858668 11.0 13.0
11.288379 11.0 10.0
11.288379 11.0 11.0
11.288379 11.0 12.0
11.288379 11.0 13.0
14.384499 11.0 10.0
14.384499 11.0 11.0
14.384499 11.0 12.0
14.384499 11.0 13.0


==> data_ns_travelling_wave.dat <==
# t: 300.000000
0.117188 0.720545 -0.000000 0.000000 0.282329 
0.351562 0.711659 -0.000000 0.000000 0.271843 
0.585938 0.702089 -0.000000 0.000000 0.259376 
0.820312 0.693181 -0.000000 0.000000 0.243472 
1.054688 0.685814 -0.000000 0.000000 0.228929 
1.289062 0.680612 -0.000000 0.000000 0.218118 
1.523438 0.677864 -0.000000 0.000000 0.211749 
1.757812 0.677520 -0.000000 0.000000 0.209900 
1.992188 0.679266 -0.000000 0.000000 0.212114 
2.226562 0.682611 -0.000000 0.000000 0.217558 
2.460938 0.686996 -0.000000 0.000000 0.225220 
2.695312 0.691876 -0.000000 0.000000 0.234069 
2.929688 0.696777 -0.000000 0.000000 0.243185 
3.164062 0.701346 -0.000000 0.000000 0.251852 
3.398438 0.705284 -0.000000 0.000000 0.258804 
3.632812 0.708479 -0.000000 0.000000 0.263240 
3.867188 0.710915 -0.000000 0.000000 0.266623 
4.101562 0.712657 -0.000000 0.000000 0.269058 
4.335938 0.713836 -0.000000 0.000000 0.270709 
4.570312 0.714626 -0.000000 0.000000 0.271796 
4.804688 0.715216 -0.000000 0.000000 0.272559 
5.039062 0.715790 -0.000000 0.000000 0.273235 
5.273438 0.716512 -0.000000 0.000000 0.274034 
5.507812 0.717513 -0.000000 0.000000 0.275130 
5.742188 0.718886 -0.000000 0.000000 0.276644 
5.976562 0.720687 -0.000000 0.000000 0.278649 
6.210938 0.722936 -0.000000 0.000000 0.281168 
6.445312 0.725627 -0.000000 0.000000 0.284184 
6.679688 0.728731 -0.000000 0.000000 0.287651 
6.914062 0.732210 -0.000000 0.000000 0.291507 
7.148438 0.736020 -0.000000 0.000000 0.295681 
7.382812 0.740118 -0.000000 0.000000 0.300103 
7.617188 0.744469 -0.000000 0.000000 0.304712 
7.851562 0.749044 -0.000000 0.000000 0.309456 
8.085938 0.753825 -0.000000 0.000000 0.314300 
8.320312 0.758805 -0.000000 0.000000 0.319216 
8.554688 0.763979 -0.000000 0.000000 0.367189 
8.789062 0.769355 -0.000000 0.000000 0.377023 
9.023438 0.774944 -0.000000 0.000000 0.387240 
9.257812 0.780766 -0.000000 0.000000 0.397877 
9.492188 0.786836 -0.000000 0.000000 0.408964 
9.726562 0.793174 -0.000000 0.000000 0.420536 
9.960938 0.799793 -0.000000 0.000000 0.432622 
10.195312 0.806707 -0.000000 0.000000 0.445247 
10.429688 0.813933 -0.000000 0.000000 0.458443 
10.664062 0.821446 -0.000000 0.000000 0.471679 
10.898438 0.829177 -0.000000 0.000000 0.480245 
11.132812 0.837174 -0.000000 0.000000 0.487612 
11.367188 0.845450 -0.000000 0.000000 0.494946 
11.601562 0.854030 -0.000000 0.000000 0.502224 
11.835938 0.862948 -0.000000 0.000000 0.509444 
12.070312 0.872252 -0.000000 0.000000 0.516607 
12.304688 0.881998 -0.000000 0.000000 0.582973 
12.539062 0.892206 -0.000000 0.000000 0.601631 
12.773438 0.902956 -0.000000 0.000000 0.621226 
13.007812 0.914288 -0.000000 0.000000 0.641872 
13.242188 0.926245 -0.000000 0.000000 0.663657 
13.476562 0.938809 -0.000000 0.000000 0.685735 
13.710938 0.951885 -0.000000 0.000000 0.697933 
13.945312 0.965555 -0.000000 0.000000 0.707022 
14.179688 0.979810 -0.000000 0.000000 0.715864 
14.414062 0.994659 -0.000000 0.000000 0.724401 
14.648438 1.010106 -0.000000 0.000000 0.817022 
14.882812 1.026194 -0.000000 0.000000 0.846407 
15.117188 1.042964 -0.000000 0.000000 0.877060 
15.351562 1.060315 -0.000000 0.000000 0.905173 
15.585938 1.078259 -0.000000 0.000000 0.916409 
15.820312 1.096832 -0.000000 0.000000 0.925078 
16.054688 1.116030 -0.000000 0.000000 1.010934 
16.289062 1.135796 -0.000000 0.000000 1.047262 
16.523438 1.156210 -0.000000 0.000000 1.084664 
16.757812 1.177154 -0.000000 0.000000 1.119358 
16.992188 1.198634 -0.000000 0.000000 1.131047 
17.226562 1.220650 -0.000000 0.000000 1.138241 
17.460938 1.243153 -0.000000 0.000000 1.244456 
17.695312 1.266133 -0.000000 0.000000 1.286682 
17.929688 1.289528 -0.000000 0.000000 1.328435 
18.164062 1.313216 -0.000000 0.000000 1.344449 
18.398438 1.337229 -0.000000 0.000000 1.349825 
18.632812 1.361457 -0.000000 0.000000 1.462381 
18.867188 1.385849 -0.000000 0.000000 1.507374 
19.101562 1.410273 -0.000000 0.000000 1.549062 
19.335938 1.434632 -0.000000 0.000000 1.560016 
19.570312 1.458829 -0.000000 0.000000 1.563271 
19.804688 1.482703 -0.000000 0.000000 1.686748 
20.039062 1.506142 -0.000000 0.000000 1.730247 
20.273438 1.528945 -0.000000 0.000000 1.767952 
20.507812 1.550970 -0.000000 0.000000 1.775067 
20.742188 1.571971 -0.000000 0.000000 1.776686 
20.976562 1.591701 -0.000000 0.000000 1.890181 
21.210938 1.609930 -0.000000 0.000000 1.924584 
21.445312 1.626397 -0.000000 0.000000 1.955843 
21.679688 1.640822 -0.000000 0.000000 1.982663 
21.914062 1.652905 -0.000000 0.000000 1.990113 
22.148438 1.662249 -0.000000 0.000000 1.990796 
22.382812 1.668447 -0.000000 0.000000 1.991373 
22.617188 1.671081 -0.000000 0.000000 1.991808 
22.851562 1.669712 -0.000000 0.000000 1.992027 
23.085938 1.663882 -0.000000 0.000000 1.991892 
23.320312 1.653108 -0.000000 0.000000 1.991171 
23.554688 1.636856 -0.000000 0.000000 1.986468 
23.789062 1.614732 -0.000000 0.000000 1.952739 
24.023438 1.586067 -0.000000 0.000000 1.902910 
24.257812 1.550278 -0.000000 0.000000 1.780069 
24.492188 1.506848 -0.000000 0.000000 1.758421 
24.726562 1.455450 -0.000000 0.000000 1.572413 
24.960938 1.395205 -0.000000 0.000000 1.549786 
25.195312 1.326245 -0.000000 0.000000 1.358950 
25.429688 1.247999 -0.000000 0.000000 1.299408 
25.664062 1.160890 -0.000000 0.000000 1.121566 
25.898438 1.066180 -0.000000 0.000000 0.926179 
26.132812 0.965743 -0.000000 0.000000 0.726067 
26.367188 0.863089 -0.000000 0.000000 0.528215 
26.601562 0.764811 -0.000000 0.000000 0.418470 
26.835938 0.679369 -0.000000 0.000000 0.247713 
27.070312 0.617694 -0.000000 0.000000 0.104456 
27.304688 0.582297 -0.000000 0.000000 0.045583 
27.539062 0.575100 -0.000000 0.000000 0.019975 
27.773438 0.588284 -0.000000 0.000000 0.035205 
28.007812 0.612471 -0.000000 0.000000 0.070431 
28.242188 0.641305 -0.000000 0.000000 0.111414 
28.476562 0.669396 -0.000000 0.000000 0.180949 
28.710938 0.693559 -0.000000 0.000000 0.228037 
28.945312 0.711776 -0.000000 0.000000 0.262403 
29.179688 0.723932 -0.000000 0.000000 0.280265 
29.414062 0.730168 -0.000000 0.000000 0.289937 
29.648438 0.731029 -0.000000 0.000000 0.292683 
29.882812 0.727432 -0.000000 0.000000 0.289727 


==> data_sof-failure.dat <==
R M P
14.384499 3.0 3.0
18.329807 3.0 2.0
37.926902 3.0 2.0
37.926902 3.0 4.0
6.951928 5.0 4.0
8.858668 5.0 4.0
8.858668 5.0 6.0
14.384499 5.0 5.0
23.357215 5.0 5.0
1.623777 7.0 7.0
6.951928 7.0 6.0
1.0 9.0 8.0
1.623777 9.0 8.0
3.359818 9.0 10.0
8.858668 9.0 8.0
11.288379 9.0 8.0
1.274275 11.0 12.0
1.623777 11.0 12.0
8.858668 11.0 10.0
11.288379 11.0 11.0
14.384499 11.0 11.0
18.329807 11.0 11.0
61.584821 11.0 10.0


==> data_sof-out_ns-0.dat <==
-50.000000 0.193635 0.193635 0.000000 0.000000
-49.500000 0.193490 0.193490 0.000000 0.000000
-49.000000 0.193111 0.193111 0.000000 0.000000
-48.500000 0.192649 0.192649 0.000000 0.000000
-48.000000 0.192260 0.192260 0.000000 0.000000
-47.500000 0.192093 0.192093 0.000000 0.000000
-47.000000 0.192296 0.192296 0.000000 0.000000
-46.500000 0.192981 0.192981 0.000000 0.000000
-46.000000 0.194234 0.194234 0.000000 0.000000
-45.500000 0.196114 0.196114 0.000000 0.000000
-45.000000 0.198653 0.198653 0.000000 0.000000
-44.500000 0.201844 0.201844 0.000000 0.000000
-44.000000 0.205687 0.205687 0.000000 0.000000
-43.500000 0.210147 0.210147 0.000000 0.000000
-43.000000 0.215190 0.215190 0.000000 0.000000
-42.500000 0.220759 0.220759 0.000000 0.000000
-42.000000 0.226800 0.226800 0.000000 0.000000
-41.500000 0.233254 0.233254 0.000000 0.000000
-41.000000 0.240064 0.240064 0.000000 0.000000
-40.500000 0.247175 0.247175 0.000000 0.000000
-40.000000 0.254537 0.254537 0.000000 0.000000
-39.500000 0.262102 0.262102 0.000000 0.000000
-39.000000 0.269831 0.269831 0.000000 0.000000
-38.500000 0.277687 0.277687 0.000000 0.000000
-38.000000 0.285639 0.285639 0.000000 0.000000
-37.500000 0.293662 0.293662 0.000000 0.000000
-37.000000 0.301732 0.301732 0.000000 0.000000
-36.500000 0.309834 0.309834 0.000000 0.000000
-36.000000 0.317952 0.317952 0.000000 0.000000
-35.500000 0.326076 0.326076 0.000000 0.000000
-35.000000 0.334207 0.334207 0.000000 0.000000
-34.500000 0.342350 0.342350 0.000000 0.000000
-34.000000 0.350518 0.350518 0.000000 0.000000
-33.500000 0.358730 0.358730 0.000000 0.000000
-33.000000 0.367007 0.367007 0.000000 0.000000
-32.500000 0.375377 0.375377 0.000000 0.000000
-32.000000 0.383865 0.383865 0.000000 0.000000
-31.500000 0.392498 0.392498 0.000000 0.000000
-31.000000 0.401305 0.401305 0.000000 0.000000
-30.500000 0.410309 0.410309 0.000000 0.000000
-30.000000 0.419538 0.419538 0.000000 0.000000
-29.500000 0.429014 0.429014 0.000000 0.000000
-29.000000 0.438761 0.438761 0.000000 0.000000
-28.500000 0.448800 0.448800 0.000000 0.000000
-28.000000 0.459151 0.459151 0.000000 0.000000
-27.500000 0.469832 0.469832 0.000000 0.000000
-27.000000 0.480861 0.480861 0.000000 0.000000
-26.500000 0.492254 0.492254 0.000000 0.000000
-26.000000 0.504027 0.504027 0.000000 0.000000
-25.500000 0.516193 0.516193 0.000000 0.000000
-25.000000 0.528768 0.528768 0.000000 0.000000
-24.500000 0.541761 0.541761 0.000000 0.000000
-24.000000 0.555173 0.555173 0.000000 0.000000
-23.500000 0.568999 0.568999 0.000000 0.000000
-23.000000 0.583225 0.583225 0.000000 0.000000
-22.500000 0.597834 0.597834 0.000000 0.000000
-22.000000 0.612806 0.612806 0.000000 0.000000
-21.500000 0.628115 0.628115 0.000000 0.000000
-21.000000 0.643736 0.643736 0.000000 0.000000
-20.500000 0.659638 0.659638 0.000000 0.000000
-20.000000 0.675792 0.675792 0.000000 0.000000
-19.500000 0.692166 0.692166 0.000000 0.000000
-19.000000 0.708727 0.708727 0.000000 0.000000
-18.500000 0.725442 0.725442 0.000000 0.000000
-18.000000 0.742279 0.742279 0.000000 0.000000
-17.500000 0.759203 0.759203 0.000000 0.000000
-17.000000 0.776183 0.776183 0.000000 0.000000
-16.500000 0.793187 0.793187 0.000000 0.000000
-16.000000 0.810186 0.810186 0.000000 0.000000
-15.500000 0.827157 0.827157 0.000000 0.000000
-15.000000 0.844095 0.844095 0.000000 0.000000
-14.500000 0.861016 0.861016 0.000000 0.000000
-14.000000 0.877944 0.877944 0.000000 0.000000
-13.500000 0.894905 0.894905 0.000000 0.000000
-13.000000 0.911924 0.911924 0.000000 0.000000
-12.500000 0.929020 0.929020 0.000000 0.000000
-12.000000 0.946204 0.946204 0.000000 0.000000
-11.500000 0.963481 0.963481 0.000000 0.000000
-11.000000 0.980847 0.980847 0.000000 0.000000
-10.500000 0.998295 0.998295 0.000000 0.000000
-10.000000 1.015812 1.015812 0.000000 0.000000
-9.500000 1.033380 1.033380 0.000000 0.000000
-9.000000 1.050984 1.050984 0.000000 0.000000
-8.500000 1.068604 1.068604 0.000000 0.000000
-8.000000 1.086225 1.086225 0.000000 0.000000
-7.500000 1.103831 1.103831 0.000000 0.000000
-7.000000 1.121416 1.121416 0.000000 0.000000
-6.500000 1.138982 1.138982 0.000000 0.000000
-6.000000 1.156542 1.156542 0.000000 0.000000
-5.500000 1.174123 1.174123 0.000000 0.000000
-5.000000 1.191751 1.191751 0.000000 0.000000
-4.500000 1.209435 1.209435 0.000000 0.000000
-4.000000 1.227172 1.227172 0.000000 0.000000
-3.500000 1.244950 1.244950 0.000000 0.000000
-3.000000 1.262752 1.262752 0.000000 0.000000
-2.500000 1.280572 1.280572 0.000000 0.000000
-2.000000 1.298413 1.298413 0.000000 0.000000
-1.500000 1.316288 1.316288 0.000000 0.000000
-1.000000 1.334223 1.334223 0.000000 0.000000
-0.500000 1.352245 1.352245 0.000000 0.000000
0.000000 1.370380 1.370380 18.130048 1.967718
0.500000 1.097798 1.097798 1.159739 9.211800
1.000000 0.936159 0.936159 0.867726 9.706940
1.500000 0.776442 0.776442 0.669402 10.030615
2.000000 0.615904 0.615904 0.678778 10.281287
2.500000 0.508453 0.508453 0.388018 10.427116
3.000000 0.524861 0.524861 0.343096 10.517992
3.500000 0.577834 0.577834 0.514092 10.647019
4.000000 0.564027 0.564027 0.437804 10.788160
4.500000 0.504788 0.504788 0.383915 10.901521
5.000000 0.433780 0.433780 0.428647 10.995740
5.500000 0.341877 0.341877 0.440001 11.084587
6.000000 0.275713 0.275713 0.274222 11.141231
6.500000 0.289056 0.289056 0.124459 11.169354
7.000000 0.336838 0.336838 0.190133 11.199569
7.500000 0.365701 0.365701 0.266061 11.244575
8.000000 0.357763 0.357763 0.301083 11.298569
8.500000 0.317643 0.317643 0.302414 11.350514
9.000000 0.257290 0.257290 0.270429 11.392320
9.500000 0.199647 0.199647 0.196284 11.419148
10.000000 0.176475 0.176475 0.109894 11.433501
10.500000 0.192749 0.192749 0.074834 11.443621
11.000000 0.218099 0.218099 0.122930 11.456667
11.500000 0.227621 0.227621 0.169267 11.474872
12.000000 0.214178 0.214178 0.186445 11.495438
12.500000 0.183096 0.183096 0.173924 11.513692
13.000000 0.145728 0.145728 0.141981 11.526768
13.500000 0.117489 0.117489 0.099873 11.534693
14.000000 0.112309 0.112309 0.059729 11.539435
14.500000 0.124444 0.124444 0.058493 11.543649
15.000000 0.135658 0.135658 0.089327 11.549323
15.500000 0.135236 0.135236 0.109983 11.556572
16.000000 0.122109 0.122109 0.111829 11.563919
16.500000 0.101263 0.101263 0.099817 11.569900
17.000000 0.080981 0.080981 0.078122 11.573961
17.500000 0.071090 0.071090 0.051663 11.576418
18.000000 0.074565 0.074565 0.036111 11.578157
18.500000 0.082476 0.082476 0.045441 11.580097
19.000000 0.086144 0.086144 0.060081 11.582613
19.500000 0.082667 0.082667 0.067811 11.585469
20.000000 0.073266 0.073266 0.066592 11.588154
20.500000 0.061653 0.061653 0.057955 11.590273
21.000000 0.052713 0.052713 0.045287 11.591748
21.500000 0.049842 0.049842 0.033413 11.592773
22.000000 0.051647 0.051647 0.028771 11.593640
22.500000 0.053831 0.053831 0.032946 11.594572
23.000000 0.053401 0.053401 0.038636 11.595623
23.500000 0.049779 0.049779 0.040657 11.596695
24.000000 0.044198 0.044198 0.038227 11.597643
24.500000 0.038757 0.038757 0.032723 11.598388
25.000000 0.035324 0.035324 0.026312 11.598944
25.500000 0.034303 0.034303 0.021723 11.599385
26.000000 0.034442 0.034442 0.020945 11.599790
26.500000 0.034180 0.034180 0.022576 11.600204
27.000000 0.032763 0.032763 0.023886 11.600622
27.500000 0.030356 0.030356 0.023687 11.601014
28.000000 0.027650 0.027650 0.022057 11.601356
28.500000 0.025373 0.025373 0.019637 11.601640
29.000000 0.023864 0.023864 0.017248 11.601875
29.500000 0.022937 0.022937 0.015562 11.602078
30.000000 0.022135 0.022135 0.014737 11.602262
30.500000 0.021125 0.021125 0.014430 11.602432
31.000000 0.019862 0.019862 0.014206 11.602588
31.500000 0.018523 0.018523 0.013721 11.602729
32.000000 0.017336 0.017336 0.012929 11.602854
32.500000 0.016390 0.016390 0.011960 11.602963
33.000000 0.015598 0.015598 0.010976 11.603060
33.500000 0.014807 0.014807 0.010137 11.603145
34.000000 0.013929 0.013929 0.009482 11.603221
34.500000 0.013004 0.013004 0.008923 11.603287
35.000000 0.012160 0.012160 0.008420 11.603346
35.500000 0.011507 0.011507 0.007979 11.603397
36.000000 0.011035 0.011035 0.007638 11.603444
36.500000 0.010619 0.010619 0.007363 11.603487
37.000000 0.010117 0.010117 0.007042 11.603527
37.500000 0.009476 0.009476 0.006595 11.603563
38.000000 0.008752 0.008752 0.006021 11.603594
38.500000 0.008077 0.008077 0.005418 11.603619
39.000000 0.007575 0.007575 0.004945 11.603641
39.500000 0.007271 0.007271 0.004706 11.603661
40.000000 0.007074 0.007074 0.004664 11.603679
40.500000 0.006850 0.006850 0.004663 11.603697
41.000000 0.006509 0.006509 0.004558 11.603713
41.500000 0.006051 0.006051 0.004287 11.603728
42.000000 0.005551 0.005551 0.003874 11.603741
42.500000 0.005115 0.005115 0.003417 11.603751
43.000000 0.004816 0.004816 0.003053 11.603760
43.500000 0.004644 0.004644 0.002873 11.603767
44.000000 0.004520 0.004520 0.002850 11.603775
44.500000 0.004360 0.004360 0.002867 11.603782
45.000000 0.004121 0.004121 0.002814 11.603788
45.500000 0.003819 0.003819 0.002647 11.603794
46.000000 0.003512 0.003512 0.002394 11.603799
46.500000 0.003262 0.003262 0.002131 11.603803
47.000000 0.003097 0.003097 0.001944 11.603807
47.500000 0.002997 0.002997 0.001875 11.603810
48.000000 0.002909 0.002909 0.001881 11.603813
48.500000 0.002789 0.002789 0.001883 11.603816
49.000000 0.002624 0.002624 0.001827 11.603819
49.500000 0.002431 0.002431 0.001701 11.603821
50.000000 0.002244 0.002244 0.001532 11.603823
50.500000 0.002094 0.002094 0.001369 11.603825
51.000000 0.001990 0.001990 0.001257 11.603826
51.500000 0.001916 0.001916 0.001205 11.603827
52.000000 0.001846 0.001846 0.001192 11.603829
52.500000 0.001759 0.001759 0.001175 11.603830
53.000000 0.001651 0.001651 0.001129 11.603831
53.500000 0.001534 0.001534 0.001049 11.603832
54.000000 0.001426 0.001426 0.000951 11.603833
54.500000 0.001343 0.001343 0.000849 11.603833
55.000000 0.001287 0.001287 0.000785 11.603834
55.500000 0.001245 0.001245 0.000762 11.603835
56.000000 0.001198 0.001198 0.000764 11.603835
56.500000 0.001135 0.001135 0.000757 11.603836
57.000000 0.001060 0.001060 0.000717 11.603836
57.500000 0.000983 0.000983 0.000654 11.603836
58.000000 0.000917 0.000917 0.000586 11.603837
58.500000 0.000867 0.000867 0.000536 11.603837
59.000000 0.000829 0.000829 0.000511 11.603837
59.500000 0.000794 0.000794 0.000502 11.603837
60.000000 0.000756 0.000756 0.000493 11.603838
60.500000 0.000712 0.000712 0.000474 11.603838
61.000000 0.000666 0.000666 0.000445 11.603838
61.500000 0.000623 0.000623 0.000409 11.603838
62.000000 0.000588 0.000588 0.000377 11.603838
62.500000 0.000559 0.000559 0.000353 11.603838
63.000000 0.000535 0.000535 0.000338 11.603838
63.500000 0.000511 0.000511 0.000328 11.603839
64.000000 0.000485 0.000485 0.000315 11.603839
64.500000 0.000457 0.000457 0.000299 11.603839
65.000000 0.000430 0.000430 0.000279 11.603839
65.500000 0.000407 0.000407 0.000258 11.603839
66.000000 0.000387 0.000387 0.000241 11.603839
66.500000 0.000369 0.000369 0.000229 11.603839
67.000000 0.000353 0.000353 0.000221 11.603839
67.500000 0.000336 0.000336 0.000214 11.603839
68.000000 0.000318 0.000318 0.000205 11.603839
68.500000 0.000300 0.000300 0.000193 11.603839
69.000000 0.000284 0.000284 0.000181 11.603839
69.500000 0.000269 0.000269 0.000169 11.603839
70.000000 0.000255 0.000255 0.000159 11.603839
70.500000 0.000242 0.000242 0.000150 11.603839
71.000000 0.000229 0.000229 0.000143 11.603839
71.500000 0.000216 0.000216 0.000136 11.603839
72.000000 0.000204 0.000204 0.000128 11.603839
72.500000 0.000191 0.000191 0.000120 11.603839
73.000000 0.000180 0.000180 0.000113 11.603839
73.500000 0.000169 0.000169 0.000106 11.603839
74.000000 0.000159 0.000159 0.000101 11.603839
74.500000 0.000149 0.000149 0.000096 11.603839
75.000000 0.000140 0.000140 0.000091 11.603839
75.500000 0.000132 0.000132 0.000087 11.603839
76.000000 0.000124 0.000124 0.000082 11.603839
76.500000 0.000116 0.000116 0.000078 11.603839
77.000000 0.000109 0.000109 0.000074 11.603839
77.500000 0.000103 0.000103 0.000070 11.603839
78.000000 0.000097 0.000097 0.000066 11.603839
78.500000 0.000092 0.000092 0.000063 11.603839
79.000000 0.000088 0.000088 0.000060 11.603839
79.500000 0.000083 0.000083 0.000057 11.603839
80.000000 0.000080 0.000080 0.000054 11.603839
80.500000 0.000076 0.000076 0.000051 11.603839
81.000000 0.000072 0.000072 0.000049 11.603839
81.500000 0.000069 0.000069 0.000046 11.603839
82.000000 0.000067 0.000067 0.000044 11.603839
82.500000 0.000064 0.000064 0.000041 11.603839
83.000000 0.000062 0.000062 0.000039 11.603839
83.500000 0.000060 0.000060 0.000037 11.603839
84.000000 0.000058 0.000058 0.000035 11.603839
84.500000 0.000055 0.000055 0.000033 11.603839
85.000000 0.000053 0.000053 0.000031 11.603839
85.500000 0.000051 0.000051 0.000029 11.603839
86.000000 0.000049 0.000049 0.000028 11.603839
86.500000 0.000047 0.000047 0.000026 11.603839
87.000000 0.000045 0.000045 0.000025 11.603839
87.500000 0.000043 0.000043 0.000023 11.603839
88.000000 0.000041 0.000041 0.000022 11.603839
88.500000 0.000039 0.000039 0.000021 11.603839
89.000000 0.000037 0.000037 0.000019 11.603839
89.500000 0.000035 0.000035 0.000018 11.603839
90.000000 0.000034 0.000034 0.000017 11.603839
90.500000 0.000032 0.000032 0.000015 11.603839
91.000000 0.000030 0.000030 0.000014 11.603839
91.500000 0.000028 0.000028 0.000013 11.603839
92.000000 0.000025 0.000025 0.000013 11.603839
92.500000 0.000023 0.000023 0.000012 11.603839
93.000000 0.000021 0.000021 0.000011 11.603839
93.500000 0.000019 0.000019 0.000010 11.603839
94.000000 0.000017 0.000017 0.000010 11.603839
94.500000 0.000016 0.000016 0.000009 11.603839
95.000000 0.000014 0.000014 0.000009 11.603839
95.500000 0.000013 0.000013 0.000009 11.603839
96.000000 0.000012 0.000012 0.000008 11.603839
96.500000 0.000011 0.000011 0.000008 11.603839
97.000000 0.000011 0.000011 0.000008 11.603839
97.500000 0.000010 0.000010 0.000008 11.603839
98.000000 0.000011 0.000011 0.000008 11.603839
98.500000 0.000011 0.000011 0.000008 11.603839
99.000000 0.000011 0.000011 0.000007 11.603839
99.500000 0.000012 0.000012 0.000007 11.603839
100.000000 0.000012 0.000012 0.000007 11.603839
100.500000 0.000013 0.000013 0.000007 11.603839
101.000000 0.000013 0.000013 0.000007 11.603839
101.500000 0.000014 0.000014 0.000007 11.603839
102.000000 0.000014 0.000014 0.000006 11.603839
102.500000 0.000014 0.000014 0.000006 11.603839
103.000000 0.000015 0.000015 0.000006 11.603839
103.500000 0.000015 0.000015 0.000006 11.603839
104.000000 0.000015 0.000015 0.000005 11.603839
104.500000 0.000015 0.000015 0.000005 11.603839
105.000000 0.000015 0.000015 0.000005 11.603839
105.500000 0.000015 0.000015 0.000004 11.603839
106.000000 0.000014 0.000014 0.000004 11.603839
106.500000 0.000014 0.000014 0.000004 11.603839
107.000000 0.000014 0.000014 0.000003 11.603839
107.500000 0.000014 0.000014 0.000003 11.603839
108.000000 0.000014 0.000014 0.000003 11.603839
108.500000 0.000013 0.000013 0.000002 11.603839
109.000000 0.000013 0.000013 0.000002 11.603839
109.500000 0.000013 0.000013 0.000002 11.603839
110.000000 0.000012 0.000012 0.000002 11.603839
110.500000 0.000012 0.000012 0.000001 11.603839
111.000000 0.000012 0.000012 0.000001 11.603839
111.500000 0.000011 0.000011 0.000001 11.603839
112.000000 0.000011 0.000011 0.000001 11.603839
112.500000 0.000011 0.000011 0.000001 11.603839
113.000000 0.000011 0.000011 0.000001 11.603839
113.500000 0.000010 0.000010 0.000001 11.603839
114.000000 0.000010 0.000010 0.000001 11.603839
114.500000 0.000010 0.000010 0.000001 11.603839
115.000000 0.000010 0.000010 0.000002 11.603839
115.500000 0.000010 0.000010 0.000002 11.603839
116.000000 0.000010 0.000010 0.000002 11.603839
116.500000 0.000010 0.000010 0.000002 11.603839
117.000000 0.000010 0.000010 0.000002 11.603839
117.500000 0.000010 0.000010 0.000002 11.603839
118.000000 0.000011 0.000011 0.000002 11.603839
118.500000 0.000011 0.000011 0.000002 11.603839
119.000000 0.000011 0.000011 0.000002 11.603839
119.500000 0.000011 0.000011 0.000002 11.603839
120.000000 0.000011 0.000011 0.000002 11.603839
120.500000 0.000011 0.000011 0.000002 11.603839
121.000000 0.000011 0.000011 0.000002 11.603839
121.500000 0.000011 0.000011 0.000002 11.603839


==> data_sof-out_ns-1-0000000100.dat <==
# t: 0.000000
0.000000 0.744926 0.000000 0.000000 0.265507
0.234375 0.741699 0.000001 0.000000 0.264959
0.468750 0.740011 0.000008 0.000000 0.265638
0.703125 0.739691 0.000091 0.000000 0.267395
0.937500 0.740544 0.000791 0.000000 0.270045
1.171875 0.742366 0.005530 0.000000 0.273386
1.406250 0.744960 0.030924 0.000000 0.277225
1.640625 0.748145 0.137735 0.000000 0.281388
1.875000 0.751763 0.486832 0.000000 0.285726
2.109375 0.755685 1.361381 0.000000 0.290129
2.343750 0.759808 3.004483 0.000000 0.294516
2.578125 0.764052 5.223015 0.000000 0.338426
2.812500 0.768363 7.142587 0.000000 0.346226
3.046875 0.772710 7.677948 0.000000 0.354033
3.281250 0.777080 6.486561 0.000000 0.361834
3.515625 0.781470 4.308637 0.000000 0.369637
3.750000 0.785887 2.252421 0.000000 0.377461
3.984375 0.790348 0.928158 0.000000 0.385335
4.218750 0.794869 0.302124 0.000000 0.393296
4.453125 0.799473 0.077895 0.000000 0.401380
4.687500 0.804179 0.015960 0.000000 0.409622
4.921875 0.809009 0.002608 0.000000 0.418058
5.156250 0.813983 0.000342 0.000000 0.426716
5.390625 0.819121 0.000036 0.000000 0.435639
5.625000 0.824380 0.000003 0.000000 0.442551
5.859375 0.829785 0.000000 0.000000 0.447460
6.093750 0.835357 -0.000000 0.000000 0.452367
6.328125 0.841122 -0.000002 0.000000 0.457271
6.562500 0.847117 -0.000027 0.000000 0.462180
6.796875 0.853386 -0.000264 0.000000 0.467111
7.031250 0.859978 -0.002109 0.000000 0.472079
7.265625 0.866943 -0.013494 0.000000 0.477099
7.500000 0.874333 -0.068929 0.000000 0.482183
7.734375 0.882204 -0.279999 0.000000 0.542811
7.968750 0.890566 -0.901453 0.000000 0.556760
8.203125 0.899487 -2.293691 0.000000 0.571576
8.437500 0.908991 -4.602090 0.000000 0.587332
8.671875 0.919098 -7.269008 0.000000 0.604063
8.906250 0.929831 -9.028524 0.000000 0.621801
9.140625 0.941119 -8.813598 0.000000 0.638611
9.375000 0.952912 -6.762538 0.000000 0.646981
9.609375 0.965220 -4.080970 0.000000 0.654137
9.843750 0.978015 -1.939290 0.000000 0.661075
10.078125 0.991282 -0.726986 0.000000 0.667737
10.312500 1.005019 -0.215496 0.000000 0.745888
10.546875 1.019241 -0.050659 0.000000 0.769197
10.781250 1.033964 -0.009477 0.000000 0.793274
11.015625 1.049215 -0.001417 0.000000 0.818158
11.250000 1.064864 -0.000170 0.000000 0.836136
11.484375 1.080964 -0.000016 0.000000 0.842880
11.718750 1.097476 -0.000001 0.000000 0.849078
11.953125 1.114385 -0.000000 0.000000 0.924060
12.187500 1.131637 -0.000001 0.000000 0.952008
12.421875 1.149268 -0.000010 0.000000 0.980416
12.656250 1.167276 -0.000114 0.000000 1.009366
12.890625 1.185521 -0.001035 0.000000 1.026706
13.125000 1.204043 -0.007561 0.000000 1.031567
13.359375 1.222763 -0.044232 0.000000 1.035842
13.593750 1.241608 -0.206247 0.000000 1.128352
13.828125 1.260548 -0.763694 0.000000 1.158479
14.062500 1.279536 -2.238519 0.000000 1.188593
14.296875 1.298465 -5.180687 0.000000 1.211145
14.531250 1.317269 -9.447586 0.000000 1.214867
14.765625 1.335831 -13.556040 0.000000 1.217202
15.000000 1.354032 -15.291339 0.000000 1.306075
15.234375 1.371741 -13.556040 0.000000 1.333815
15.468750 1.388873 -9.447586 0.000000 1.360510
15.703125 1.405299 -5.180687 0.000000 1.385577
15.937500 1.420862 -2.238519 0.000000 1.394150
16.171875 1.435377 -0.763694 0.000000 1.394570
16.406250 1.448629 -0.206247 0.000000 1.394612
16.640625 1.460409 -0.044232 0.000000 1.394274
16.875000 1.470501 -0.007561 0.000000 1.485088
17.109375 1.478693 -0.001035 0.000000 1.496880
17.343750 1.484757 -0.000114 0.000000 1.505162
17.578125 1.488459 -0.000010 0.000000 1.509549
17.812500 1.489551 -0.000001 0.000000 1.509641
18.046875 1.487777 -0.000000 0.000000 1.505020
18.281250 1.482872 -0.000000 0.000000 1.495257
18.515625 1.474565 -0.000004 0.000000 1.479922
18.750000 1.462609 -0.000037 0.000000 1.373695
18.984375 1.446699 -0.000305 0.000000 1.367940
19.218750 1.426634 -0.002040 0.000000 1.360579
19.453125 1.402153 -0.010904 0.000000 1.348498
19.687500 1.373194 -0.046384 0.000000 1.305504
19.921875 1.339520 -0.156479 0.000000 1.170665
20.156250 1.300986 -0.417420 0.000000 1.156066
20.390625 1.257668 -0.878404 0.000000 1.111763
20.625000 1.209881 -1.455595 0.000000 0.970992
20.859375 1.157723 -1.897074 0.000000 0.938119
21.093750 1.102445 -1.943335 0.000000 0.783849
21.328125 1.044242 -1.564610 0.000000 0.745897
21.562500 0.985417 -0.990572 0.000000 0.595324
21.796875 0.926908 -0.493703 0.000000 0.550594
22.031250 0.872157 -0.194032 0.000000 0.412110
22.265625 0.822642 -0.060268 0.000000 0.369700
22.500000 0.781749 -0.014836 0.000000 0.308975
22.734375 0.751480 -0.002904 0.000000 0.223627
22.968750 0.732529 -0.000454 0.000000 0.201388
23.203125 0.724860 -0.000057 0.000000 0.190087
23.437500 0.727243 -0.000006 0.000000 0.190292
23.671875 0.737684 -0.000000 0.000000 0.200080
23.906250 0.753902 -0.000000 0.000000 0.216202
24.140625 0.773663 0.000000 0.000000 0.271474
24.375000 0.795001 0.000001 0.000000 0.306266
24.609375 0.816340 0.000012 0.000000 0.341671
24.843750 0.836124 0.000110 0.000000 0.367637
25.078125 0.853862 0.000840 0.000000 0.384568
25.312500 0.868910 0.005138 0.000000 0.398412
25.546875 0.880872 0.025077 0.000000 0.452750
25.781250 0.889516 0.097263 0.000000 0.468885
26.015625 0.894813 0.298803 0.000000 0.479704
26.250000 0.896814 0.725125 0.000000 0.485349
26.484375 0.895668 1.387085 0.000000 0.486062
26.718750 0.891595 2.088227 0.000000 0.482210
26.953125 0.884886 2.471771 0.000000 0.474261
27.187500 0.875892 2.299422 0.000000 0.418418
27.421875 0.865001 1.681452 0.000000 0.412669
27.656250 0.852673 0.967237 0.000000 0.405656
27.890625 0.839373 0.438271 0.000000 0.397626
28.125000 0.825574 0.156726 0.000000 0.388880
28.359375 0.811788 0.044341 0.000000 0.376181
28.593750 0.798491 0.009955 0.000000 0.358267
28.828125 0.786010 0.001780 0.000000 0.341563
29.062500 0.774674 0.000255 0.000000 0.326623
29.296875 0.764753 0.000029 0.000000 0.313837
29.531250 0.756432 0.000003 0.000000 0.270523
29.765625 0.749817 0.000000 0.000000 0.267362
30.000000 0.744926 0.000000 0.000000 0.265507


==> data_sof-out_ns-1-0000000101.dat <==
# t: 0.500000
0.000000 0.750558 0.000000 0.000000 0.266493
0.234375 0.736575 0.000000 0.000000 0.271381
0.468750 0.721358 0.000001 0.000000 0.283180
0.703125 0.704603 0.000008 0.000000 0.303039
0.937500 0.685744 0.000072 0.000000 0.324515
1.171875 0.666138 0.000502 0.000000 0.348724
1.406250 0.651421 0.002809 0.000000 0.372034
1.640625 0.653539 0.012510 0.000000 0.376904
1.875000 0.692077 0.044216 0.000000 0.332404
2.109375 0.778700 0.123647 0.000000 0.206012
2.343750 0.875864 0.272881 0.000000 0.080294
2.578125 0.956182 0.474378 0.000000 0.026625
2.812500 1.017843 0.648722 0.000000 0.114287
3.046875 1.050205 0.697346 0.000000 0.322092
3.281250 1.045183 0.589139 0.000000 0.548051
3.515625 1.004352 0.391330 0.000000 0.719020
3.750000 0.942857 0.204575 0.000000 0.737236
3.984375 0.871891 0.084300 0.000000 0.572678
4.218750 0.790068 0.027440 0.000000 0.462572
4.453125 0.722392 0.007075 0.000000 0.239464
4.687500 0.692188 0.001450 0.000000 0.155251
4.921875 0.697587 0.000237 0.000000 0.151672
5.156250 0.717154 0.000031 0.000000 0.193731
5.390625 0.741480 0.000003 0.000000 0.241662
5.625000 0.764085 0.000000 0.000000 0.317712
5.859375 0.782147 0.000000 0.000000 0.364842
6.093750 0.795413 0.000000 0.000000 0.400486
6.328125 0.804120 0.000000 0.000000 0.427953
6.562500 0.808718 0.000000 0.000000 0.450858
6.796875 0.809844 0.000001 0.000000 0.472573
7.031250 0.808497 0.000010 0.000000 0.495161
7.265625 0.806577 0.000061 0.000000 0.518969
7.500000 0.807386 0.000313 0.000000 0.542502
7.734375 0.815594 0.001273 0.000000 0.562225
7.968750 0.836166 0.004098 0.000000 0.564659
8.203125 0.870798 0.010427 0.000000 0.539679
8.437500 0.916669 0.020921 0.000000 0.572288
8.671875 0.964811 0.033045 0.000000 0.565461
8.906250 1.004708 0.041043 0.000000 0.604024
9.140625 1.028130 0.040066 0.000000 0.642039
9.375000 1.031749 0.030742 0.000000 0.678069
9.609375 1.017761 0.018552 0.000000 0.695174
9.843750 0.992629 0.008816 0.000000 0.607675
10.078125 0.963774 0.003305 0.000000 0.601884
10.312500 0.938753 0.000980 0.000000 0.580050
10.546875 0.925126 0.000230 0.000000 0.548186
10.781250 0.925239 0.000043 0.000000 0.539428
11.015625 0.936951 0.000006 0.000000 0.562975
11.250000 0.955409 0.000001 0.000000 0.596873
11.484375 0.976237 0.000000 0.000000 0.632324
11.718750 0.995360 0.000000 0.000000 0.666260
11.953125 1.010324 0.000000 0.000000 0.776870
12.187500 1.020415 -0.000000 0.000000 0.821809
12.421875 1.025172 -0.000000 0.000000 0.862395
12.656250 1.024247 -0.000001 0.000000 0.900131
12.890625 1.017481 -0.000005 0.000000 0.936157
13.125000 1.004952 -0.000037 0.000000 0.971546
13.359375 0.987073 -0.000214 0.000000 0.926473
13.593750 0.965513 -0.000999 0.000000 0.992529
13.828125 0.943042 -0.003699 0.000000 1.064610
14.062500 0.924956 -0.010842 0.000000 1.115617
14.296875 0.917368 -0.025091 0.000000 1.139937
14.531250 0.927250 -0.045756 0.000000 1.150989
14.765625 0.956736 -0.065655 0.000000 1.129282
15.000000 0.997571 -0.074059 0.000000 1.128611
15.234375 1.041648 -0.065655 0.000000 1.104675
15.468750 1.082574 -0.045756 0.000000 1.056653
15.703125 1.115984 -0.025091 0.000000 1.054048
15.937500 1.141967 -0.010842 0.000000 1.028246
16.171875 1.163034 -0.003699 0.000000 1.004098
16.406250 1.184046 -0.000999 0.000000 0.981762
16.640625 1.208932 -0.000214 0.000000 0.962051
16.875000 1.239403 -0.000037 0.000000 1.032253
17.109375 1.274536 -0.000005 0.000000 1.091864
17.343750 1.311033 -0.000001 0.000000 1.150618
17.578125 1.346325 -0.000000 0.000000 1.185556
17.812500 1.377375 -0.000000 0.000000 1.330998
18.046875 1.401929 -0.000000 0.000000 1.401747
18.281250 1.418413 -0.000000 0.000000 1.445130
18.515625 1.426987 -0.000002 0.000000 1.470937
18.750000 1.427675 -0.000019 0.000000 1.496786
18.984375 1.420452 -0.000160 0.000000 1.526040
19.218750 1.404848 -0.001073 0.000000 1.560115
19.453125 1.379722 -0.005737 0.000000 1.577212
19.687500 1.344158 -0.024404 0.000000 1.486402
19.921875 1.297539 -0.082329 0.000000 1.550078
20.156250 1.239660 -0.219618 0.000000 1.560811
20.390625 1.171944 -0.462156 0.000000 1.469168
20.625000 1.098642 -0.765834 0.000000 1.281483
20.859375 1.026978 -0.998110 0.000000 1.180700
21.093750 0.966950 -1.022450 0.000000 0.903386
21.328125 0.920319 -0.823190 0.000000 0.749351
21.562500 0.889349 -0.521171 0.000000 0.592056
21.796875 0.865498 -0.259753 0.000000 0.447953
22.031250 0.844549 -0.102087 0.000000 0.409062
22.265625 0.824109 -0.031709 0.000000 0.384176
22.500000 0.803756 -0.007806 0.000000 0.356346
22.734375 0.784041 -0.001528 0.000000 0.325885
22.968750 0.765841 -0.000239 0.000000 0.298656
23.203125 0.749790 -0.000030 0.000000 0.248118
23.437500 0.736552 -0.000003 0.000000 0.234884
23.671875 0.727214 -0.000000 0.000000 0.222825
23.906250 0.723172 -0.000000 0.000000 0.213790
24.140625 0.725566 0.000000 0.000000 0.210278
24.375000 0.734834 0.000000 0.000000 0.213795
24.609375 0.750664 0.000000 0.000000 0.223836
24.843750 0.772207 0.000003 0.000000 0.272601
25.078125 0.798511 0.000020 0.000000 0.304079
25.312500 0.828644 0.000124 0.000000 0.334073
25.546875 0.861859 0.000603 0.000000 0.345795
25.781250 0.896889 0.002340 0.000000 0.391700
26.015625 0.931789 0.007187 0.000000 0.412949
26.250000 0.963843 0.017442 0.000000 0.420083
26.484375 0.990379 0.033365 0.000000 0.420852
26.718750 1.008606 0.050230 0.000000 0.474468
26.953125 1.016777 0.059455 0.000000 0.498267
27.187500 1.014363 0.055310 0.000000 0.519249
27.421875 1.002175 0.040445 0.000000 0.532278
27.656250 0.982161 0.023266 0.000000 0.490255
27.890625 0.956716 0.010542 0.000000 0.499939
28.125000 0.928037 0.003770 0.000000 0.497768
28.359375 0.898286 0.001067 0.000000 0.469079
28.593750 0.868937 0.000239 0.000000 0.389615
28.828125 0.841529 0.000043 0.000000 0.376621
29.062500 0.817218 0.000006 0.000000 0.361557
29.296875 0.796708 0.000001 0.000000 0.338459
29.531250 0.779404 0.000000 0.000000 0.318930
29.765625 0.764407 0.000000 0.000000 0.305294
30.000000 0.750558 0.000000 0.000000 0.266493


==> data_sof-out_ns-1-0000000110.dat <==
# t: 5.000000
0.000000 0.929432 -0.000000 0.000000 0.431810
0.234375 0.921438 0.000000 0.000000 0.400746
0.468750 0.915530 0.000000 0.000000 0.374639
0.703125 0.912645 0.000003 0.000000 0.355292
0.937500 0.913500 0.000022 0.000000 0.343813
1.171875 0.918500 0.000155 0.000000 0.340684
1.406250 0.927601 0.000868 0.000000 0.345653
1.640625 0.940176 0.003865 0.000000 0.356816
1.875000 0.954937 0.013660 0.000000 0.366635
2.109375 0.970463 0.038199 0.000000 0.379067
2.343750 0.985063 0.084302 0.000000 0.397843
2.578125 0.997074 0.146552 0.000000 0.468105
2.812500 1.005039 0.200413 0.000000 0.517387
3.046875 1.008158 0.215434 0.000000 0.569640
3.281250 1.006290 0.182005 0.000000 0.614148
3.515625 1.000003 0.120895 0.000000 0.641884
3.750000 0.990399 0.063200 0.000000 0.600410
3.984375 0.978820 0.026043 0.000000 0.603653
4.218750 0.966614 0.008477 0.000000 0.598539
4.453125 0.954916 0.002186 0.000000 0.587941
4.687500 0.944539 0.000448 0.000000 0.573403
4.921875 0.935988 0.000073 0.000000 0.555229
5.156250 0.929526 0.000010 0.000000 0.531094
5.390625 0.925016 0.000001 0.000000 0.506790
5.625000 0.922312 0.000000 0.000000 0.484070
5.859375 0.921269 0.000000 0.000000 0.463538
6.093750 0.921779 0.000000 0.000000 0.445574
6.328125 0.923805 0.000000 0.000000 0.430338
6.562500 0.927364 0.000000 0.000000 0.417817
6.796875 0.932510 0.000004 0.000000 0.407853
7.031250 0.939294 0.000032 0.000000 0.399584
7.265625 0.947644 0.000206 0.000000 0.389365
7.500000 0.957295 0.001055 0.000000 0.379631
7.734375 0.967822 0.004284 0.000000 0.371174
7.968750 0.978586 0.013793 0.000000 0.364920
8.203125 0.988744 0.035096 0.000000 0.363014
8.437500 0.997329 0.070417 0.000000 0.405369
8.671875 1.003357 0.111223 0.000000 0.427380
8.906250 1.006065 0.138146 0.000000 0.458248
9.140625 1.005004 0.134857 0.000000 0.492466
9.375000 1.000161 0.103474 0.000000 0.522584
9.609375 0.991921 0.062443 0.000000 0.499301
9.843750 0.980995 0.029673 0.000000 0.517924
10.078125 0.968178 0.011124 0.000000 0.532163
10.312500 0.954350 0.003297 0.000000 0.543719
10.546875 0.940335 0.000775 0.000000 0.553233
10.781250 0.926842 0.000145 0.000000 0.554224
11.015625 0.914587 0.000022 0.000000 0.547838
11.250000 0.904119 0.000003 0.000000 0.539815
11.484375 0.895834 0.000000 0.000000 0.530605
11.718750 0.889980 0.000000 0.000000 0.520828
11.953125 0.886676 0.000000 0.000000 0.511193
12.187500 0.885935 0.000000 0.000000 0.502401
12.421875 0.887713 0.000000 0.000000 0.495034
12.656250 0.891932 0.000001 0.000000 0.489463
12.890625 0.898490 0.000012 0.000000 0.485803
13.125000 0.907243 0.000087 0.000000 0.483939
13.359375 0.917964 0.000511 0.000000 0.483604
13.593750 0.930292 0.002384 0.000000 0.484564
13.828125 0.943677 0.008826 0.000000 0.484303
14.062500 0.957397 0.025872 0.000000 0.478897
14.296875 0.970668 0.059876 0.000000 0.478611
14.531250 0.982726 0.109191 0.000000 0.488089
14.765625 0.993015 0.156675 0.000000 0.509426
15.000000 1.001324 0.176731 0.000000 0.596373
15.234375 1.007970 0.156675 0.000000 0.636017
15.468750 1.013552 0.109191 0.000000 0.666829
15.703125 1.018771 0.059876 0.000000 0.685376
15.937500 1.024090 0.025872 0.000000 0.693658
16.171875 1.029558 0.008826 0.000000 0.695892
16.406250 1.034823 0.002384 0.000000 0.695526
16.640625 1.039288 0.000511 0.000000 0.694372
16.875000 1.042272 0.000087 0.000000 0.693110
17.109375 1.043125 0.000012 0.000000 0.691952
17.343750 1.041307 0.000001 0.000000 0.691017
17.578125 1.036456 0.000000 0.000000 0.690463
17.812500 1.028471 0.000000 0.000000 0.690468
18.046875 1.017611 0.000000 0.000000 0.691150
18.281250 1.004557 0.000000 0.000000 0.692507
18.515625 0.990378 0.000000 0.000000 0.635134
18.750000 0.976477 0.000003 0.000000 0.651528
18.984375 0.964349 0.000022 0.000000 0.666893
19.218750 0.955393 0.000146 0.000000 0.679176
19.453125 0.950597 0.000782 0.000000 0.686846
19.687500 0.950350 0.003328 0.000000 0.689322
19.921875 0.954347 0.011228 0.000000 0.687479
20.156250 0.961646 0.029952 0.000000 0.684069
20.390625 0.970879 0.063030 0.000000 0.683542
20.625000 0.980577 0.104447 0.000000 0.690417
20.859375 0.989516 0.136125 0.000000 0.706307
21.093750 0.997009 0.139445 0.000000 0.798355
21.328125 1.002971 0.112269 0.000000 0.829478
21.562500 1.008077 0.071079 0.000000 0.853367
21.796875 1.013275 0.035426 0.000000 0.869530
22.031250 1.019676 0.013923 0.000000 0.880689
22.265625 1.028321 0.004325 0.000000 0.890082
22.500000 1.040062 0.001065 0.000000 0.899702
22.734375 1.055537 0.000208 0.000000 0.909160
22.968750 1.075005 0.000033 0.000000 0.901639
23.203125 1.098246 0.000004 0.000000 0.884525
23.437500 1.124617 0.000000 0.000000 0.943455
23.671875 1.152878 0.000000 0.000000 0.953758
23.906250 1.181161 0.000000 0.000000 0.957772
24.140625 1.206958 -0.000000 0.000000 0.938361
24.375000 1.227787 -0.000000 0.000000 0.921852
24.609375 1.241351 -0.000001 0.000000 0.994030
24.843750 1.245849 -0.000014 0.000000 1.005959
25.078125 1.240182 -0.000106 0.000000 1.019113
25.312500 1.224097 -0.000650 0.000000 0.962281
25.546875 1.198414 -0.003174 0.000000 1.004979
25.781250 1.164949 -0.012311 0.000000 1.053774
26.015625 1.125889 -0.037822 0.000000 1.069337
26.250000 1.085677 -0.091785 0.000000 1.011970
26.484375 1.048670 -0.175575 0.000000 1.038249
26.718750 1.018680 -0.264325 0.000000 1.001155
26.953125 0.997703 -0.312873 0.000000 0.935196
27.187500 0.985352 -0.291057 0.000000 0.801932
27.421875 0.979837 -0.212836 0.000000 0.749507
27.656250 0.978515 -0.122431 0.000000 0.707294
27.890625 0.978985 -0.055476 0.000000 0.676623
28.125000 0.979420 -0.019838 0.000000 0.652537
28.359375 0.978657 -0.005613 0.000000 0.629920
28.593750 0.976093 -0.001260 0.000000 0.606020
28.828125 0.971544 -0.000225 0.000000 0.580065
29.062500 0.965108 -0.000032 0.000000 0.552217
29.296875 0.957092 -0.000004 0.000000 0.522998
29.531250 0.947988 -0.000000 0.000000 0.493156
29.765625 0.938481 -0.000000 0.000000 0.463623
30.000000 0.929432 -0.000000 0.000000 0.431810


==> data_sof-out_ns-1-0000000200.dat <==
# t: 50.000000
0.000000 1.000852 -0.000000 0.000000 0.643492
0.234375 1.000827 -0.000000 0.000000 0.643556
0.468750 1.000779 -0.000000 0.000000 0.643624
0.703125 1.000709 -0.000000 0.000000 0.643695
0.937500 1.000621 -0.000000 0.000000 0.643767
1.171875 1.000518 -0.000001 0.000000 0.643838
1.406250 1.000408 -0.000004 0.000000 0.643904
1.640625 1.000297 -0.000019 0.000000 0.643962
1.875000 1.000192 -0.000066 0.000000 0.644006
2.109375 1.000101 -0.000184 0.000000 0.644021
2.343750 1.000030 -0.000406 0.000000 0.643986
2.578125 0.999985 -0.000706 0.000000 0.643879
2.812500 0.999969 -0.000965 0.000000 0.643692
3.046875 0.999979 -0.001038 0.000000 0.643455
3.281250 1.000011 -0.000877 0.000000 0.643223
3.515625 1.000060 -0.000582 0.000000 0.643041
3.750000 1.000117 -0.000304 0.000000 0.642926
3.984375 1.000176 -0.000125 0.000000 0.642862
4.218750 1.000234 -0.000041 0.000000 0.642825
4.453125 1.000286 -0.000011 0.000000 0.642797
4.687500 1.000334 -0.000002 0.000000 0.642769
4.921875 1.000376 -0.000000 0.000000 0.642739
5.156250 1.000413 -0.000000 0.000000 0.642705
5.390625 1.000447 -0.000000 0.000000 0.642666
5.625000 1.000476 -0.000000 0.000000 0.642625
5.859375 1.000501 -0.000000 0.000000 0.642580
6.093750 1.000521 -0.000000 0.000000 0.642534
6.328125 1.000534 -0.000000 0.000000 0.642486
6.562500 1.000539 -0.000000 0.000000 0.642439
6.796875 1.000535 -0.000000 0.000000 0.642394
7.031250 1.000520 -0.000000 0.000000 0.642352
7.265625 1.000492 -0.000001 0.000000 0.642315
7.500000 1.000453 -0.000004 0.000000 0.642284
7.734375 1.000400 -0.000015 0.000000 0.642259
7.968750 1.000337 -0.000047 0.000000 0.642236
8.203125 1.000266 -0.000120 0.000000 0.642209
8.437500 1.000189 -0.000240 0.000000 0.642165
8.671875 1.000111 -0.000380 0.000000 0.642094
8.906250 1.000034 -0.000471 0.000000 0.641997
9.140625 0.999963 -0.000460 0.000000 0.641891
9.375000 0.999898 -0.000353 0.000000 0.641797
9.609375 0.999841 -0.000213 0.000000 0.641729
9.843750 0.999792 -0.000101 0.000000 0.641686
10.078125 0.999753 -0.000038 0.000000 0.641658
10.312500 0.999725 -0.000011 0.000000 0.641633
10.546875 0.999707 -0.000003 0.000000 0.641606
10.781250 0.999702 -0.000000 0.000000 0.641576
11.015625 0.999709 -0.000000 0.000000 0.641541
11.250000 0.999728 -0.000000 0.000000 0.641504
11.484375 0.999758 -0.000000 0.000000 0.641466
11.718750 0.999797 -0.000000 0.000000 0.641429
11.953125 0.999843 -0.000000 0.000000 0.641394
12.187500 0.999893 -0.000000 0.000000 0.641362
12.421875 0.999943 -0.000000 0.000000 0.641336
12.656250 0.999993 -0.000000 0.000000 0.641314
12.890625 1.000038 -0.000000 0.000000 0.641299
13.125000 1.000076 -0.000000 0.000000 0.641290
13.359375 1.000106 -0.000000 0.000000 0.641287
13.593750 1.000126 -0.000001 0.000000 0.641288
13.828125 1.000135 -0.000002 0.000000 0.641292
14.062500 1.000133 -0.000006 0.000000 0.641298
14.296875 1.000119 -0.000015 0.000000 0.641303
14.531250 1.000094 -0.000027 0.000000 0.641306
14.765625 1.000057 -0.000038 0.000000 0.641304
15.000000 1.000011 -0.000043 0.000000 0.641298
15.234375 0.999954 -0.000038 0.000000 0.641289
15.468750 0.999887 -0.000027 0.000000 0.641278
15.703125 0.999812 -0.000015 0.000000 0.641267
15.937500 0.999730 -0.000006 0.000000 0.641254
16.171875 0.999641 -0.000002 0.000000 0.641239
16.406250 0.999549 -0.000001 0.000000 0.641220
16.640625 0.999456 -0.000000 0.000000 0.641198
16.875000 0.999366 -0.000000 0.000000 0.641172
17.109375 0.999281 -0.000000 0.000000 0.641141
17.343750 0.999206 -0.000000 0.000000 0.641105
17.578125 0.999145 -0.000000 0.000000 0.641065
17.812500 0.999101 -0.000000 0.000000 0.641018
18.046875 0.999078 0.000000 0.000000 0.640967
18.281250 0.999078 0.000000 0.000000 0.640910
18.515625 0.999102 0.000000 0.000000 0.640849
18.750000 0.999152 0.000000 0.000000 0.640784
18.984375 0.999225 0.000000 0.000000 0.640717
19.218750 0.999318 0.000001 0.000000 0.640649
19.453125 0.999426 0.000006 0.000000 0.640584
19.687500 0.999544 0.000027 0.000000 0.640525
19.921875 0.999664 0.000092 0.000000 0.640481
20.156250 0.999777 0.000245 0.000000 0.640471
20.390625 0.999876 0.000515 0.000000 0.640521
20.625000 0.999955 0.000854 0.000000 0.640655
20.859375 1.000010 0.001113 0.000000 0.640876
21.093750 1.000040 0.001140 0.000000 0.641145
21.328125 1.000050 0.000918 0.000000 0.641400
21.562500 1.000044 0.000581 0.000000 0.641597
21.796875 1.000029 0.000290 0.000000 0.641727
22.031250 1.000009 0.000114 0.000000 0.641811
22.265625 0.999987 0.000035 0.000000 0.641874
22.500000 0.999963 0.000009 0.000000 0.641935
22.734375 0.999938 0.000002 0.000000 0.641999
22.968750 0.999911 0.000000 0.000000 0.642068
23.203125 0.999882 0.000000 0.000000 0.642141
23.437500 0.999851 0.000000 0.000000 0.642217
23.671875 0.999818 0.000000 0.000000 0.642294
23.906250 0.999786 0.000000 0.000000 0.642371
24.140625 0.999754 0.000000 0.000000 0.642444
24.375000 0.999726 0.000000 0.000000 0.642514
24.609375 0.999703 0.000000 0.000000 0.642579
24.843750 0.999688 0.000000 0.000000 0.642637
25.078125 0.999680 0.000000 0.000000 0.642688
25.312500 0.999683 0.000001 0.000000 0.642732
25.546875 0.999696 0.000003 0.000000 0.642768
25.781250 0.999721 0.000012 0.000000 0.642797
26.015625 0.999756 0.000038 0.000000 0.642822
26.250000 0.999801 0.000093 0.000000 0.642850
26.484375 0.999854 0.000177 0.000000 0.642888
26.718750 0.999915 0.000267 0.000000 0.642943
26.953125 0.999981 0.000316 0.000000 0.643012
27.187500 1.000054 0.000294 0.000000 0.643083
27.421875 1.000132 0.000215 0.000000 0.643141
27.656250 1.000215 0.000124 0.000000 0.643181
27.890625 1.000302 0.000056 0.000000 0.643205
28.125000 1.000393 0.000020 0.000000 0.643220
28.359375 1.000484 0.000006 0.000000 0.643234
28.593750 1.000573 0.000001 0.000000 0.643251
28.828125 1.000657 0.000000 0.000000 0.643274
29.062500 1.000730 0.000000 0.000000 0.643303
29.296875 1.000790 0.000000 0.000000 0.643339
29.531250 1.000832 0.000000 0.000000 0.643383
29.765625 1.000853 0.000000 0.000000 0.643434
30.000000 1.000852 -0.000000 0.000000 0.643492


==> data_sof-success.dat <==
R M P
1.0 3.0 2.0
1.0 3.0 3.0
1.0 3.0 4.0
1.274275 3.0 2.0
1.274275 3.0 3.0
1.274275 3.0 4.0
1.623777 3.0 2.0
1.623777 3.0 3.0
1.623777 3.0 4.0
2.069138 3.0 2.0
2.069138 3.0 3.0
2.069138 3.0 4.0
2.636651 3.0 2.0
2.636651 3.0 3.0
2.636651 3.0 4.0
3.359818 3.0 2.0
3.359818 3.0 3.0
3.359818 3.0 4.0
4.281332 3.0 3.0
4.281332 3.0 4.0
5.455595 3.0 3.0
5.455595 3.0 4.0
6.951928 3.0 3.0
8.858668 3.0 3.0
11.288379 3.0 3.0
1.0 5.0 4.0
1.0 5.0 5.0
1.0 5.0 6.0
1.274275 5.0 4.0
1.274275 5.0 5.0
1.274275 5.0 6.0
1.623777 5.0 4.0
1.623777 5.0 5.0
1.623777 5.0 6.0
2.069138 5.0 4.0
2.069138 5.0 5.0
2.069138 5.0 6.0
2.636651 5.0 4.0
2.636651 5.0 5.0
2.636651 5.0 6.0
3.359818 5.0 4.0
3.359818 5.0 5.0
3.359818 5.0 6.0
4.281332 5.0 4.0
4.281332 5.0 5.0
4.281332 5.0 6.0
5.455595 5.0 4.0
5.455595 5.0 5.0
5.455595 5.0 6.0
6.951928 5.0 5.0
6.951928 5.0 6.0
8.858668 5.0 5.0
11.288379 5.0 5.0
1.0 7.0 6.0
1.0 7.0 7.0
1.0 7.0 8.0
1.274275 7.0 6.0
1.274275 7.0 7.0
1.274275 7.0 8.0
1.623777 7.0 6.0
1.623777 7.0 8.0
2.069138 7.0 6.0
2.069138 7.0 7.0
2.069138 7.0 8.0
2.636651 7.0 6.0
2.636651 7.0 7.0
2.636651 7.0 8.0
3.359818 7.0 6.0
3.359818 7.0 7.0
3.359818 7.0 8.0
4.281332 7.0 6.0
4.281332 7.0 7.0
4.281332 7.0 8.0
5.455595 7.0 6.0
5.455595 7.0 7.0
5.455595 7.0 8.0
6.951928 7.0 7.0
6.951928 7.0 8.0
8.858668 7.0 6.0
8.858668 7.0 7.0
8.858668 7.0 8.0
11.288379 7.0 6.0
11.288379 7.0 7.0
14.384499 7.0 7.0
1.0 9.0 9.0
1.0 9.0 10.0
1.274275 9.0 8.0
1.274275 9.0 9.0
1.274275 9.0 10.0
1.623777 9.0 9.0
1.623777 9.0 10.0
2.069138 9.0 8.0
2.069138 9.0 9.0
2.069138 9.0 10.0
2.636651 9.0 8.0
2.636651 9.0 9.0
2.636651 9.0 10.0
3.359818 9.0 8.0
3.359818 9.0 9.0
4.281332 9.0 8.0
4.281332 9.0 9.0
4.281332 9.0 10.0
5.455595 9.0 8.0
5.455595 9.0 9.0
5.455595 9.0 10.0
6.951928 9.0 8.0
6.951928 9.0 9.0
6.951928 9.0 10.0
8.858668 9.0 9.0
8.858668 9.0 10.0
11.288379 9.0 9.0
14.384499 9.0 9.0
1.0 11.0 10.0
1.0 11.0 11.0
1.0 11.0 12.0
1.274275 11.0 10.0
1.274275 11.0 11.0
1.623777 11.0 10.0
1.623777 11.0 11.0
2.069138 11.0 10.0
2.069138 11.0 11.0
2.069138 11.0 12.0
2.636651 11.0 10.0
2.636651 11.0 11.0
2.636651 11.0 12.0
3.359818 11.0 10.0
3.359818 11.0 11.0
3.359818 11.0 12.0
4.281332 11.0 10.0
4.281332 11.0 11.0
4.281332 11.0 12.0
5.455595 11.0 10.0
5.455595 11.0 11.0
5.455595 11.0 12.0
6.951928 11.0 10.0
6.951928 11.0 11.0
6.951928 11.0 12.0
8.858668 11.0 11.0
8.858668 11.0 12.0
11.288379 11.0 10.0


==> data_wr_travelling_wave.dat <==
# t: 300.000000
0.117188 0.924998 0.000000 0.000000 0.740851 
0.234374 0.917233 0.000000 0.000000 0.725827 
0.351562 0.905882 0.000000 0.000000 0.703883 
0.468750 0.891088 0.000000 0.000000 0.675292 
0.585938 0.873028 0.000000 0.000000 0.640388 
0.703124 0.851916 0.000000 0.000000 0.599580 
0.820312 0.828013 0.000000 0.000000 0.553359 
0.937499 0.801635 0.000000 0.000000 0.502326 
1.054688 0.773163 0.000000 0.000000 0.447204 
1.171874 0.743057 0.000000 0.000000 0.388867 
1.289062 0.711868 0.000000 0.000000 0.328364 
1.406249 0.680251 0.000000 0.000000 0.266950 
1.523438 0.648976 0.000000 0.000000 0.206105 
1.640624 0.618929 0.000000 0.000000 0.147546 
1.757812 0.591100 0.000000 0.000000 0.093213 
1.874999 0.566551 0.000000 0.000000 0.045207 
1.992188 0.546341 0.000000 0.000000 0.005656 
2.109375 0.531424 0.000000 0.000000 -0.023499 
2.226562 0.522515 0.000000 0.000000 -0.040790 
2.343750 0.519966 0.000000 0.000000 -0.045505 
2.460938 0.523689 0.000000 0.000000 -0.037847 
2.578125 0.533171 0.000000 0.000000 -0.018894 
2.695312 0.547568 0.000000 0.000000 0.009618 
2.812500 0.565839 0.000000 0.000000 0.045590 
2.929688 0.586882 0.000000 0.000000 0.086839 
3.046875 0.609636 0.000000 0.000000 0.131287 
3.164062 0.633143 0.000000 0.000000 0.177080 
3.281250 0.656578 0.000000 0.000000 0.222631 
3.398438 0.679253 0.000000 0.000000 0.266624 
3.515625 0.700607 0.000000 0.000000 0.307996 
3.632812 0.720198 0.000000 0.000000 0.345905 
3.750000 0.737682 0.000000 0.000000 0.379703 
3.867188 0.752802 0.000000 0.000000 0.408904 
3.984375 0.765373 0.000000 0.000000 0.433157 
4.101562 0.775270 0.000000 0.000000 0.452231 
4.218749 0.782421 0.000000 0.000000 0.465992 
4.335938 0.786802 0.000000 0.000000 0.474394 
4.453124 0.788428 0.000000 0.000000 0.477471 
4.570312 0.787354 0.000000 0.000000 0.475326 
4.687499 0.783669 0.000000 0.000000 0.468135 
4.804688 0.777500 0.000000 0.000000 0.456138 
4.921874 0.769008 0.000000 0.000000 0.439646 
5.039062 0.758392 0.000000 0.000000 0.419038 
5.156249 0.745888 0.000000 0.000000 0.394770 
5.273438 0.731775 0.000000 0.000000 0.367373 
5.390624 0.716370 0.000000 0.000000 0.337460 
5.507812 0.700036 0.000000 0.000000 0.305728 
5.624999 0.683177 0.000000 0.000000 0.272957 
5.742188 0.666237 0.000000 0.000000 0.240007 
5.859374 0.649693 0.000000 0.000000 0.207804 
5.976562 0.634042 0.000000 0.000000 0.177322 
6.093749 0.619790 0.000000 0.000000 0.149547 
6.210938 0.607422 0.000000 0.000000 0.125439 
6.328124 0.597379 0.000000 0.000000 0.105869 
6.445312 0.590026 0.000000 0.000000 0.091559 
6.562499 0.585621 0.000000 0.000000 0.083021 
6.679688 0.584295 0.000000 0.000000 0.080511 
6.796874 0.586037 0.000000 0.000000 0.084005 
6.914062 0.590704 0.000000 0.000000 0.093207 
7.031249 0.598031 0.000000 0.000000 0.107587 
7.148438 0.607661 0.000000 0.000000 0.126434 
7.265624 0.619179 0.000000 0.000000 0.148926 
7.382812 0.632139 0.000000 0.000000 0.174186 
7.499999 0.646094 0.000000 0.000000 0.201340 
7.617188 0.660617 0.000000 0.000000 0.229557 
7.734374 0.675311 0.000000 0.000000 0.258072 
7.851562 0.689825 0.000000 0.000000 0.286205 
7.968749 0.703850 0.000000 0.000000 0.313365 
8.085938 0.717128 0.000000 0.000000 0.339051 
8.203125 0.729441 0.000000 0.000000 0.362853 
8.320312 0.740616 0.000000 0.000000 0.384438 
8.437500 0.750520 0.000000 0.000000 0.403551 
8.554688 0.759054 0.000000 0.000000 0.420005 
8.671875 0.766150 0.000000 0.000000 0.433674 
8.789062 0.771773 0.000000 0.000000 0.444489 
8.906250 0.775912 0.000000 0.000000 0.452432 
9.023438 0.778580 0.000000 0.000000 0.457530 
9.140625 0.779814 0.000000 0.000000 0.459854 
9.257812 0.779672 0.000000 0.000000 0.459515 
9.375000 0.778230 0.000000 0.000000 0.456663 
9.492188 0.775583 0.000000 0.000000 0.451479 
9.609375 0.771843 0.000000 0.000000 0.444183 
9.726562 0.767140 0.000000 0.000000 0.435022 
9.843750 0.761618 0.000000 0.000000 0.424274 
9.960938 0.755435 0.000000 0.000000 0.412246 
10.078125 0.748761 0.000000 0.000000 0.399267 
10.195312 0.741779 0.000000 0.000000 0.385688 
10.312500 0.734677 0.000000 0.000000 0.371877 
10.429688 0.727652 0.000000 0.000000 0.358212 
10.546875 0.720900 0.000000 0.000000 0.345075 
10.664062 0.714617 0.000000 0.000000 0.332846 
10.781250 0.708991 0.000000 0.000000 0.321890 
10.898438 0.704198 0.000000 0.000000 0.312551 
11.015625 0.700400 0.000000 0.000000 0.305143 
11.132812 0.697735 0.000000 0.000000 0.299935 
11.250000 0.696317 0.000000 0.000000 0.297149 
11.367188 0.696232 0.000000 0.000000 0.296949 
11.484375 0.697533 0.000000 0.000000 0.299442 
11.601562 0.700245 0.000000 0.000000 0.304669 
11.718750 0.704358 0.000000 0.000000 0.312614 
11.835938 0.709839 0.000000 0.000000 0.323208 
11.953125 0.716625 0.000000 0.000000 0.336328 
12.070312 0.724637 0.000000 0.000000 0.351817 
12.187500 0.733777 0.000000 0.000000 0.369484 
12.304688 0.743937 0.000000 0.000000 0.389116 
12.421875 0.755002 0.000000 0.000000 0.410491 
12.539062 0.766854 0.000000 0.000000 0.433381 
12.656250 0.779379 0.000000 0.000000 0.457559 
12.773438 0.792463 0.000000 0.000000 0.482808 
12.890625 0.805999 0.000000 0.000000 0.508924 
13.007812 0.819891 0.000000 0.000000 0.535715 
13.125000 0.834047 0.000000 0.000000 0.563009 
13.242188 0.848387 0.000000 0.000000 0.590650 
13.359375 0.862839 0.000000 0.000000 0.618501 
13.476562 0.877342 0.000000 0.000000 0.646442 
13.593750 0.891841 0.000000 0.000000 0.674370 
13.710938 0.906291 0.000000 0.000000 0.702199 
13.828125 0.920656 0.000000 0.000000 0.729858 
13.945312 0.934903 0.000000 0.000000 0.757288 
14.062500 0.949010 0.000000 0.000000 0.784443 
14.179688 0.962958 0.000000 0.000000 0.811288 
14.296875 0.976734 0.000000 0.000000 0.837798 
14.414062 0.990328 0.000000 0.000000 0.863957 
14.531250 1.003735 0.000000 0.000000 0.889754 
14.648438 1.016954 0.000000 0.000000 0.915187 
14.765625 1.029987 0.000000 0.000000 0.940259 
14.882812 1.042836 0.000000 0.000000 0.964976 
15.000000 1.055506 0.000000 0.000000 0.989349 
15.117188 1.068006 0.000000 0.000000 1.013393 
15.234375 1.080344 0.000000 0.000000 1.037123 
15.351562 1.092529 0.000000 0.000000 1.060559 
15.468750 1.104571 0.000000 0.000000 1.083720 
15.585938 1.116482 0.000000 0.000000 1.106627 
15.703125 1.128273 0.000000 0.000000 1.129303 
15.820312 1.139954 0.000000 0.000000 1.151768 
15.937500 1.151539 0.000000 0.000000 1.174046 
16.054688 1.163037 0.000000 0.000000 1.196158 
16.171875 1.174460 0.000000 0.000000 1.218125 
16.289062 1.185819 0.000000 0.000000 1.239970 
16.406250 1.197124 0.000000 0.000000 1.261711 
16.523438 1.208386 0.000000 0.000000 1.283368 
16.640625 1.219613 0.000000 0.000000 1.304959 
16.757812 1.230816 0.000000 0.000000 1.326502 
16.875000 1.242000 0.000000 0.000000 1.348011 
16.992188 1.253175 0.000000 0.000000 1.369502 
17.109375 1.264347 0.000000 0.000000 1.390987 
17.226562 1.275522 0.000000 0.000000 1.412478 
17.343750 1.286706 0.000000 0.000000 1.433985 
17.460938 1.297901 0.000000 0.000000 1.455516 
17.578125 1.309113 0.000000 0.000000 1.477079 
17.695312 1.320344 0.000000 0.000000 1.498678 
17.812500 1.331595 0.000000 0.000000 1.520316 
17.929688 1.342868 0.000000 0.000000 1.541997 
18.046875 1.354163 0.000000 0.000000 1.563720 
18.164062 1.365478 0.000000 0.000000 1.585483 
18.281250 1.376813 0.000000 0.000000 1.607283 
18.398438 1.388164 0.000000 0.000000 1.629115 
18.515625 1.399527 0.000000 0.000000 1.650972 
18.632812 1.410899 0.000000 0.000000 1.672845 
18.750000 1.422274 0.000000 0.000000 1.694724 
18.867188 1.433644 0.000000 0.000000 1.716595 
18.984375 1.445003 0.000000 0.000000 1.738445 
19.101562 1.456342 0.000000 0.000000 1.760256 
19.218750 1.467652 0.000000 0.000000 1.782012 
19.335938 1.478921 0.000000 0.000000 1.803692 
19.453125 1.490140 0.000000 0.000000 1.825273 
19.570312 1.501294 0.000000 0.000000 1.846731 
19.687500 1.512370 0.000000 0.000000 1.868040 
19.804688 1.523354 0.000000 0.000000 1.889172 
19.921875 1.534229 0.000000 0.000000 1.910096 
20.039062 1.544979 0.000000 0.000000 1.930780 
20.156250 1.555586 0.000000 0.000000 1.951188 
20.273438 1.566029 0.000000 0.000000 1.971284 
20.390625 1.576290 0.000000 0.000000 1.991029 
20.507812 1.586346 0.000000 0.000000 2.010380 
20.625000 1.596174 0.000000 0.000000 2.029295 
20.742188 1.605750 0.000000 0.000000 2.047726 
20.859375 1.615049 0.000000 0.000000 2.065625 
20.976562 1.624045 0.000000 0.000000 2.082941 
21.093750 1.632709 0.000000 0.000000 2.099619 
21.210938 1.641011 0.000000 0.000000 2.115605 
21.328125 1.648922 0.000000 0.000000 2.130837 
21.445312 1.656408 0.000000 0.000000 2.145255 
21.562500 1.663438 0.000000 0.000000 2.158794 
21.679688 1.669974 0.000000 0.000000 2.171388 
21.796875 1.681423 0.000000 0.000000 2.193452 
21.914062 1.686257 0.000000 0.000000 2.202774 
22.031250 1.690443 0.000000 0.000000 2.210852 
22.148438 1.693939 0.000000 0.000000 2.217603 
22.265625 1.696700 0.000000 0.000000 2.222942 
22.382812 1.698680 0.000000 0.000000 2.226781 
22.500000 1.699833 0.000000 0.000000 2.229029 
22.617188 1.700107 0.000000 0.000000 2.229589 
22.734375 1.699453 0.000000 0.000000 2.228365 
22.851562 1.697817 0.000000 0.000000 2.225256 
22.968750 1.695146 0.000000 0.000000 2.220155 
23.085938 1.691383 0.000000 0.000000 2.212956 
23.203125 1.686470 0.000000 0.000000 2.203548 
23.320312 1.680349 0.000000 0.000000 2.191816 
23.437500 1.672958 0.000000 0.000000 2.177643 
23.554688 1.664235 0.000000 0.000000 2.160910 
23.671875 1.654115 0.000000 0.000000 2.141492 
23.789062 1.642534 0.000000 0.000000 2.119264 
23.906250 1.629425 0.000000 0.000000 2.094099 
24.023438 1.614720 0.000000 0.000000 2.065866 
24.140625 1.598352 0.000000 0.000000 2.034433 
24.257812 1.580251 0.000000 0.000000 1.999669 
24.375000 1.560348 0.000000 0.000000 1.961438 
24.492188 1.538574 0.000000 0.000000 1.919610 
24.609375 1.514862 0.000000 0.000000 1.874051 
24.726562 1.489144 0.000000 0.000000 1.824634 
24.843750 1.461356 0.000000 0.000000 1.771233 
24.960938 1.431437 0.000000 0.000000 1.713730 
25.078125 1.399330 0.000000 0.000000 1.652014 
25.195312 1.364985 0.000000 0.000000 1.585986 
25.312500 1.328358 0.000000 0.000000 1.515563 
25.429688 1.289420 0.000000 0.000000 1.440682 
25.546875 1.248151 0.000000 0.000000 1.361304 
25.664062 1.204552 0.000000 0.000000 1.277427 
25.781250 1.158648 0.000000 0.000000 1.189091 
25.898438 1.110491 0.000000 0.000000 1.096392 
26.015625 1.060176 0.000000 0.000000 0.999501 
26.132812 1.007847 0.000000 0.000000 0.898681 
26.250000 0.953714 0.000000 0.000000 0.794323 
26.367188 0.898075 0.000000 0.000000 0.686975 
26.484375 0.841338 0.000000 0.000000 0.577397 
26.601562 0.784062 0.000000 0.000000 0.466624 
26.718750 0.726993 0.000000 0.000000 0.356052 
26.835938 0.671127 0.000000 0.000000 0.247545 
26.953125 0.617762 0.000000 0.000000 0.143564 
27.070312 0.568557 0.000000 0.000000 0.047298 
27.187500 0.525548 0.000000 0.000000 -0.037238 
27.304688 0.491051 0.000000 0.000000 -0.105309 
27.421875 0.467382 0.000000 0.000000 -0.151967 
27.539062 0.456298 0.000000 0.000000 -0.173309 
27.656250 0.458351 0.000000 0.000000 -0.168212 
27.773438 0.472596 0.000000 0.000000 -0.138944 
27.890625 0.496917 0.000000 0.000000 -0.090118 
28.007812 0.528694 0.000000 0.000000 -0.027128 
28.125000 0.565365 0.000000 0.000000 0.044950 
28.242188 0.604719 0.000000 0.000000 0.121851 
28.359375 0.644982 0.000000 0.000000 0.200208 
28.476562 0.684791 0.000000 0.000000 0.277456 
28.593750 0.723121 0.000000 0.000000 0.351678 
28.710938 0.759218 0.000000 0.000000 0.421466 
28.828125 0.792527 0.000000 0.000000 0.485792 
28.945312 0.822653 0.000000 0.000000 0.543916 
29.062500 0.849311 0.000000 0.000000 0.595314 
29.179688 0.872307 0.000000 0.000000 0.639623 
29.296875 0.891508 0.000000 0.000000 0.676601 
29.414062 0.906836 0.000000 0.000000 0.706102 
29.531250 0.918250 0.000000 0.000000 0.728054 
29.648438 0.925741 0.000000 0.000000 0.742443 
29.765625 0.929331 0.000000 0.000000 0.749309 
29.882812 0.929060 0.000000 0.000000 0.748736 


==> data_zhf.dat <==
xz z xh h xf f
0.000000 0.000000 0.110986 0.700738 0.000000 0.000000
0.231489 -0.036664 0.343201 0.668653 0.231489 -0.036664
0.462979 -0.073329 0.575470 0.636910 0.462979 -0.073328
0.694468 -0.109993 0.807800 0.605554 0.694469 -0.109991
0.925958 -0.146657 1.040208 0.574693 0.925961 -0.146636
1.157447 -0.183322 1.272723 0.544500 1.157471 -0.183172
1.388937 -0.219986 1.505390 0.515268 1.389069 -0.219150
1.620426 -0.256650 1.738250 0.487262 1.621016 -0.252926
1.851916 -0.293315 1.971333 0.460655 1.854001 -0.280151
2.083405 -0.329979 2.204609 0.435275 2.089235 -0.293169
2.314895 -0.366643 2.437963 0.410379 2.327761 -0.285405
2.546384 -0.403308 2.671180 0.384624 2.568752 -0.262082
2.777873 -0.439972 2.904017 0.356467 2.808462 -0.246843
3.009363 -0.476636 3.136305 0.324843 3.042244 -0.269032
3.240852 -0.513301 3.368045 0.289764 3.268631 -0.337910
3.472342 -0.549965 3.599418 0.252363 3.490794 -0.433464
3.703831 -0.586629 3.830690 0.214325 3.713477 -0.525726
3.935321 -0.623294 4.062101 0.177165 3.939296 -0.598197
4.166810 -0.659958 4.293792 0.141771 4.168104 -0.651789
4.398300 -0.696622 4.525804 0.108411 4.398633 -0.694516
4.629789 -0.733287 4.758119 0.076957 4.629857 -0.732855
4.861279 -0.769951 4.990692 0.047135 4.861290 -0.769880
5.092768 -0.806615 5.223481 0.018672 5.092769 -0.806606
5.324257 -0.843280 5.456451 -0.008641 5.324258 -0.843279
5.555747 -0.879944 5.689581 -0.034949 5.555747 -0.879944
5.787236 -0.916608 5.922853 -0.060355 5.787236 -0.916608
6.018726 -0.953273 6.156257 -0.084933 6.018726 -0.953273
6.250215 -0.989937 6.389785 -0.108729 6.250215 -0.989937
6.481705 -1.026601 6.623419 -0.131851 6.481705 -1.026602
6.713194 -1.063266 6.857131 -0.154482 6.713194 -1.063267
6.944684 -1.099930 7.090923 -0.176610 6.944681 -1.099946
7.176173 -1.136594 7.324774 -0.198365 7.176157 -1.136698
7.407663 -1.173258 7.558670 -0.219838 7.407578 -1.173789
7.639152 -1.209923 7.792605 -0.241060 7.638810 -1.212079
7.870641 -1.246587 8.026589 -0.261970 7.869542 -1.253529
8.102131 -1.283251 8.260649 -0.282409 8.099333 -1.300914
8.333620 -1.319916 8.494838 -0.302029 8.328007 -1.355355
8.565110 -1.356580 8.729222 -0.320419 8.556244 -1.412557
8.796599 -1.393244 8.963861 -0.337198 8.785587 -1.462771
9.028089 -1.429909 9.198744 -0.352432 9.017339 -1.497780
9.259578 -1.466573 9.433853 -0.366242 9.251330 -1.518650
9.491068 -1.503237 9.669136 -0.378959 9.486090 -1.534664
9.722557 -1.539902 9.904520 -0.391032 9.720192 -1.554836
9.954047 -1.576566 10.139957 -0.402771 9.953160 -1.582164
10.185536 -1.613230 10.375422 -0.414338 10.185273 -1.614890
10.417025 -1.649895 10.610908 -0.425770 10.416964 -1.650285
10.648515 -1.686559 10.846388 -0.437235 10.648503 -1.686632
10.880004 -1.723223 11.081863 -0.448737 10.880003 -1.723234
11.111494 -1.759888 11.317333 -0.460269 11.111494 -1.759889
11.342983 -1.796552 11.552776 -0.471974 11.342983 -1.796552
11.574473 -1.833216 11.788169 -0.483990 11.574473 -1.833216
11.805962 -1.869881 12.023494 -0.496437 11.805962 -1.869881
12.037452 -1.906545 12.258729 -0.509454 12.037452 -1.906545
12.268941 -1.943209 12.493823 -0.523364 12.268941 -1.943210
12.500431 -1.979874 12.728742 -0.538373 12.500430 -1.979878
12.731920 -2.016538 12.963455 -0.554685 12.731914 -2.016577
12.963409 -2.053202 13.197894 -0.572722 12.963364 -2.053487
13.194899 -2.089867 13.432017 -0.592764 13.194635 -2.091531
13.426388 -2.126531 13.665791 -0.615001 13.425159 -2.134291
13.657878 -2.163195 13.899237 -0.639311 13.653327 -2.191929
13.889367 -2.199860 14.132416 -0.665310 13.876028 -2.284082
14.120857 -2.236524 14.365421 -0.692406 14.089985 -2.431443
14.352346 -2.273188 14.598385 -0.719762 14.296047 -2.628646
14.583836 -2.309853 14.831433 -0.746584 14.503054 -2.819888
14.815325 -2.346517 15.064614 -0.772570 14.724203 -2.921841
15.046815 -2.383181 15.297897 -0.797906 14.966033 -2.893216
15.278304 -2.419846 15.531153 -0.823418 15.222005 -2.775304
15.509793 -2.456510 15.764197 -0.850267 15.478921 -2.651429
15.741283 -2.493174 15.996821 -0.879770 15.727943 -2.577397
15.972772 -2.529839 16.228835 -0.913126 15.968221 -2.558572
16.204262 -2.566503 16.460090 -0.951270 16.203033 -2.574263
16.435751 -2.603167 16.690489 -0.994816 16.435488 -2.604831
16.667241 -2.639832 16.919992 -1.044020 16.667196 -2.640116
16.898730 -2.676496 17.148566 -1.099097 16.898724 -2.676535
17.130220 -2.713160 17.376180 -1.160226 17.130219 -2.713165
17.361709 -2.749825 17.602812 -1.227564 17.361709 -2.749825
17.593199 -2.786489 17.828468 -1.301057 17.593199 -2.786489
17.824688 -2.823153 18.053161 -1.380633 17.824688 -2.823153
18.056177 -2.859818 18.276921 -1.466097 18.056177 -2.859818
18.287667 -2.896482 18.499801 -1.557119 18.287667 -2.896481
18.519156 -2.933146 18.721839 -1.653457 18.519157 -2.933142
18.750646 -2.969811 18.943145 -1.754421 18.750651 -2.969778
18.982135 -3.006475 19.163920 -1.858734 18.982170 -3.006258
19.213625 -3.043139 19.384285 -1.965631 19.213808 -3.041982
19.445114 -3.079804 19.604605 -2.072821 19.445894 -3.074882
19.676604 -3.116468 19.825185 -2.178360 19.679233 -3.099865
19.908093 -3.153132 20.046330 -2.280337 19.915108 -3.108842
20.139583 -3.189797 20.268488 -2.375917 20.154344 -3.096594
20.371072 -3.226461 20.491576 -2.465626 20.395534 -3.072016
20.602561 -3.263125 20.715584 -2.549532 20.634442 -3.061838
20.834051 -3.299789 20.940470 -2.627885 20.866709 -3.093594
21.065540 -3.336454 21.166115 -2.701453 21.091834 -3.170443
21.297030 -3.373118 21.392800 -2.768452 21.313677 -3.268015
21.528519 -3.409782 21.620884 -2.826615 21.536816 -3.357399
21.760009 -3.446447 21.850567 -2.874687 21.763270 -3.425859
21.991498 -3.483111 22.081770 -2.913159 21.992511 -3.476716
22.222988 -3.519775 22.314172 -2.944058 22.223237 -3.518201
22.454477 -3.556440 22.547383 -2.969854 22.454526 -3.556132
22.685967 -3.593104 22.781056 -2.992736 22.685974 -3.593056
22.917456 -3.629768 23.014915 -3.014437 22.917457 -3.629763
23.148945 -3.666433 23.248760 -3.036226 23.148946 -3.666432
23.380435 -3.703097 23.482455 -3.058969 23.380435 -3.703097
23.611924 -3.739761 23.715914 -3.083197 23.611924 -3.739761
23.843414 -3.776426 23.949095 -3.109180 23.843414 -3.776426
24.074903 -3.813090 24.181988 -3.136984 24.074903 -3.813090
24.306393 -3.849754 24.414609 -3.166505 24.306393 -3.849753
24.537882 -3.886419 24.647000 -3.197478 24.537884 -3.886407
24.769372 -3.923083 24.879227 -3.229486 24.769386 -3.922993
25.000861 -3.959747 25.111381 -3.261952 25.000948 -3.959199
25.232351 -3.996412 25.343573 -3.294179 25.232775 -3.993735
25.463840 -4.033076 25.575913 -3.325474 25.465484 -4.022695
25.695329 -4.069740 25.808464 -3.355436 25.700381 -4.037848
25.926819 -4.106405 26.041178 -3.384367 25.939077 -4.029010
26.158308 -4.143069 26.273851 -3.413564 26.181757 -3.995021
26.389798 -4.179733 26.506141 -3.445169 26.425099 -3.956850
26.621287 -4.216398 26.737739 -3.481149 26.663072 -3.952577
26.852777 -4.253062 26.968523 -3.522270 26.891648 -4.007637
27.084266 -4.289726 27.198640 -3.567598 27.112691 -4.110259
27.315756 -4.326391 27.428452 -3.614856 27.332107 -4.223154
27.547245 -4.363055 27.658352 -3.661553 27.554654 -4.316277
27.778735 -4.399719 27.888602 -3.706046 27.781384 -4.382991
28.010224 -4.436384 28.119294 -3.747743 28.010974 -4.431651
28.241713 -4.473048 28.350401 -3.786820 28.241882 -4.471985
28.473203 -4.509712 28.581842 -3.823791 28.473233 -4.509522
28.704692 -4.546377 28.813531 -3.859196 28.704697 -4.546349
28.936182 -4.583041 29.045398 -3.893477 28.936182 -4.583038
29.167671 -4.619705 29.277392 -3.926955 29.167671 -4.619705
29.399161 -4.656370 29.509479 -3.959847 29.399161 -4.656370
29.630650 -4.693034 29.741636 -3.992296 29.630650 -4.693034

